Co-evolution of Extreme Star Formation and Quasar: hints from {\it Herschel} and the Sloan Digital Sky Survey

Using the public data from the Herschel wide field surveys, we study the far-infrared properties of optical-selected quasars from the Sloan Digital Sky Survey. Within the common area of $\sim 172~deg^2$, we have identified the far-infrared counterparts for 354 quasars, among which 134 are highly secure detections in the Herschel $250~\mu m$ band (signal-to-noise ratios $\geq5$). This sample is the largest far-infrared quasar sample of its kind, and spans a wide redshift range of $0.14{\leq}z\leq 4.7$. Their far-infrared spectral energy distributions, which are due to the cold dust components within the host galaxies, are consistent with being heated by active star formation. In most cases ($\gtrsim80$\%), their total infrared luminosities as inferred from only their far-infrared emissions ($L_{IR}^{(cd)}$) already exceed $10^{12}~L_{\odot}$, and thus these objects qualify as ultra-luminous infrared galaxies. There is no correlation between $L_{IR}^{(cd)}$ and the absolute magnitudes, the black hole masses or the X-ray luminosities of the quasars, which further support that their far-infrared emissions are not due to their active galactic nuclei. A large fraction of these objects ($\gtrsim50\text{--}60\%$) have star formation rates $\gtrsim 300~M_{\odot}yr^{-1}$. Such extreme starbursts among optical quasars, however, is only a few per cent. This fraction varies with redshift, and peaks at around $z\approx2$. Among the entire sample, 136 objects have secure estimates of their cold-dust temperatures ($T$), and we find that there is a dramatic increasing trend of $T$ with increasing $L_{IR}^{(cd)}$. We interpret this trend as the envelope of the general distribution of infrared galaxies on the ($T$, $L_{IR}^{(cd)}$) plane.

==> tb_mrt_herschelquasar.txt <==
# SDSS_IAU_name Herschel_IAU_name str_id RA_250 Dec_250 F250 E250 F350 E350 F500 E500 is_SNR5 RA_100 Dec_100 F100 E100 RA_160 Dec_160 F160 E160 RA_DR7 Dec_DR7 z_DR7 Mi_DR7 RA_DR10 Dec_DR10 z_DR10 Mi_DR10 LOG_MBH LOG_MBHERR LOG_LX GAMMA XRAY_REF cmclir cmclirerr cmcchi2 cmctd_fit cmctderr cmctd cmcmd cmcmderr cmcsfr cmcmg cmctau LOG_LIR_SK07 LOG_LIRERR_SK07 CHISQ_SK07 LOG_LIR_CE01 LOG_LIRERR_CE01 CHISQ_CE01 LOG_LIR_DH02 LOG_LIRERR_DH02 CHISQ_DH02
100535.24+013445.7 "2HERMES S250 SF J100535.2+013446" COSMOS-001 151.396670 1.579513 175.4923 6.2551 156.9167 6.6778 100.8846 5.1682 1 -99. -99. -99. -99. -99. -99. -99. -99. 151.396860 1.579368 1.0775 -27.373 151.396858 1.579370 1.0810 -27.820 9.39 0.08 -99. -99. NA 12.6063 0.048512 0.439101 27.4829 0.819414 22.0089 9.6209 0.0705107 2.60633 11.767 9.16069 12.80 0.00 18.92 13.34 0.06 194.72 13.27 0.12 229.61
100038.01+020822.4 "2HERMES S250 SF J100037.9+020822" COSMOS-002 150.158170 2.139701 79.7371 6.2754 63.6101 6.6252 43.0064 5.2265 1 150.158203 2.139626 29.4400 1.8300 150.158341 2.139853 73.8000 3.8600 -99. -99. -99. -99. 150.158382 2.139564 1.8280 -25.074 -1.00 -1.00 44.32 1.18 BOTH 13.1312 0.0483488 7.66932 50.9874 1.22549 38.8685 8.89911 0.0721399 3.1312 11.0452 7.91404 13.20 0.10 17.93 13.07 0.04 54.28 12.97 0.15 60.49
100123.01+020851.1 "2HERMES S250 SF J100123.0+020851" COSMOS-003 150.346220 2.147709 76.4611 6.2761 49.8659 6.6302 17.2747 5.2904 1 150.345795 2.147543 22.0000 2.2900 150.347138 2.147970 64.4600 6.4600 -99. -99. -99. -99. 150.345891 2.147531 1.2530 -23.885 -1.00 -1.00 43.65 2.00 CSC 12.6431 0.0696525 3.16699 38.8337 1.38342 31.3761 8.82885 0.125338 2.64305 10.975 8.33192 12.60 0.00 17.31 12.61 0.04 48.82 12.62 0.20 90.44
095957.97+014327.4 "2HERMES S250 SF J095957.9+014325" COSMOS-005 149.991400 1.723811 45.7050 6.2763 26.7997 6.6560 1.4684 5.4212 1 149.991501 1.723960 13.6300 1.9200 149.991684 1.724007 26.7700 3.8100 149.991572 1.724278 1.6274 -25.134 -99. -99. -99. -99. 8.93 0.27 44.12 1.95 BOTH -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.60 0.00 5.28 12.65 0.04 5.16 12.62 0.20 11.05
100114.29+022356.8 "2HERMES S250 SF J100114.3+022356" COSMOS-006 150.309880 2.398938 41.5724 6.2768 36.1993 6.6417 29.5040 5.3980 1 150.309769 2.399083 13.5400 1.8100 150.310257 2.399046 24.7300 3.5500 150.309567 2.399124 1.7961 -26.162 -99. -99. -99. -99. 8.94 0.18 44.70 1.80 BOTH 12.7879 0.0923666 14.2695 44.1887 2.02734 34.8015 8.81834 0.087437 2.78794 10.9645 8.17653 12.80 0.00 4.53 12.72 0.04 11.50 12.62 0.19 22.54
100256.53+021158.4 "2HERMES S250 SF J100256.5+021200" COSMOS-007 150.735550 2.200122 36.2083 6.2760 38.7576 6.6429 27.3035 5.3279 1 150.735855 2.199726 7.9300 1.7700 150.735870 2.199466 30.6000 3.9100 -99. -99. -99. -99. 150.735555 2.199557 3.5026 -26.943 -1.00 -1.00 44.65 1.94 3XMM 13.4269 0.107663 2.68339 72.9268 4.34498 50.886 8.74402 0.0703167 3.42693 10.8901 7.46322 13.40 0.00 5.16 13.34 0.05 5.50 13.27 0.12 8.94
095838.85+022348.8 "2HERMES S250 SF J095838.8+022349" COSMOS-008 149.661930 2.396954 33.7354 6.2763 19.2387 6.6385 13.5602 5.4510 1 149.662048 2.396907 39.1100 2.0800 149.661972 2.396850 60.6200 4.1900 -99. -99. -99. -99. 149.661903 2.396897 0.3552 -22.540 -1.00 -1.00 43.52 0.94 3XMM 11.3263 0.0810535 1.77341 30.9014 1.16277 26.0374 7.74562 0.287903 1.32633 9.89175 8.56542 11.40 0.00 4.78 11.39 0.05 31.62 11.43 0.27 15.07
095910.30+020732.2 "2HERMES S250 SF J095910.3+020731" COSMOS-009 149.793010 2.125348 30.9986 6.2761 10.0890 6.6784 0.0000 7.1457 0 149.792725 2.125499 56.2700 1.9500 149.792847 2.125272 50.3600 3.9600 -99. -99. -99. -99. 149.792956 2.125636 0.3529 -22.700 -1.00 -1.00 41.70 2.14 BOTH -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 11.40 0.20 1.76 11.46 0.04 2.40 11.43 0.27 66.54
095946.01+024743.5 "2HERMES S250 SF J095945.9+024743" COSMOS-010 149.941270 2.795298 30.2710 6.2763 21.1620 6.6245 8.2209 5.2389 0 149.941925 2.795526 24.9300 1.9700 149.941666 2.795666 38.1900 4.6600 149.941731 2.795424 1.0665 -24.714 -99. -99. -99. -99. 8.80 0.08 44.50 1.89 3XMM 12.3081 0.115256 0.775314 48.3853 2.69845 37.3765 8.04277 0.0858763 2.30811 10.1889 7.88079 12.30 0.00 1.33 12.31 0.03 1.13 12.19 0.22 18.56
095819.87+022903.5 "2HERMES S250 SF J095819.8+022903" COSMOS-012 149.582610 2.484204 28.0410 6.2768 13.8314 6.6312 5.8427 5.2889 0 149.582840 2.484366 31.8400 2.0800 149.582932 2.484222 39.9200 3.7600 149.582816 2.484308 0.3454 -22.102 -99. -99. -99. -99. 8.63 0.09 43.54 1.68 3XMM 11.1781 0.109845 0.324372 33.2817 1.782 27.7076 7.44957 0.144515 1.17809 9.5957 8.41761 11.25 0.00 1.29 11.24 0.06 8.97 11.43 0.27 34.81
095915.20+031617.4 "2HERMES S250 SF J095915.2+031615" COSMOS-014 149.813740 3.271090 27.7310 6.4653 7.9911 6.6984 3.9392 5.1373 0 -99. -99. -99. -99. -99. -99. -99. -99. 149.813365 3.271520 0.4609 -22.851 -99. -99. -99. -99. 8.34 0.10 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 14.10 0.90 0.00 11.66 0.05 0.43 11.43 0.27 1.50
100357.18+022638.8 "2HERMES S250 SF J100357.0+022637" COSMOS-015 150.987900 2.443649 26.2908 6.2798 28.7079 6.7586 13.5645 5.9697 0 -99. -99. -99. -99. -99. -99. -99. -99. 150.988261 2.444127 1.4816 -25.664 -99. -99. -99. -99. 8.96 0.09 -99. -99. NA 12.1384 0.369079 0.43339 32.5292 7.25648 25.4447 8.89382 0.344471 2.13838 11.0399 8.90157 12.30 0.00 1.17 12.52 0.04 1.87 12.62 0.20 2.77
095943.40+020707.4 "2HERMES S250 SF J095943.4+020708" COSMOS-016 149.930860 2.118943 26.0617 6.2766 19.2597 6.6978 6.7015 5.8034 0 149.930817 2.118575 10.8400 1.9000 149.931335 2.117882 21.4700 4.2500 -99. -99. -99. -99. 149.930869 2.118730 2.2100 -26.836 -1.00 -1.00 44.81 0.74 CSC 12.8304 0.17137 0.778502 65.4644 5.67391 46.946 8.19653 0.0819433 2.83045 10.3427 7.51221 12.80 0.00 0.78 12.80 0.08 4.52 12.80 0.19 1.68
095822.18+014524.1 "2HERMES S250 SF J095822.1+014524" COSMOS-017 149.592290 1.756852 24.2419 6.2764 18.0326 6.6612 2.9743 5.3861 0 149.592316 1.756838 44.9500 1.9000 149.592331 1.756698 43.8600 4.0900 149.592440 1.756717 1.9600 -27.785 149.592443 1.756719 1.9640 -28.188 9.84 0.03 44.85 1.73 3XMM -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 13.30 0.00 1.58 13.07 0.04 116.89 13.12 0.15 151.84
095723.69+011458.7 "2HERMES S250 SF J095723.5+011457" COSMOS-019 149.348300 1.249424 20.1837 6.2759 15.0474 6.6329 10.9458 5.2125 0 -99. -99. -99. -99. -99. -99. -99. -99. 149.348724 1.249653 2.4794 -26.210 149.348728 1.249655 2.4839 -26.751 9.28 0.30 -99. -99. NA 12.5902 0.514208 0.116177 55.1289 19.8749 39.048 8.47013 0.191831 2.59022 10.6163 8.02603 12.70 0.00 0.11 12.68 0.04 0.39 12.62 0.19 0.86
095838.01+025904.8 "2HERMES S250 SF J095838.0+025903" COSMOS-020 149.658400 2.984398 19.6769 6.2764 17.7246 6.6293 10.6787 5.3450 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 149.658413 2.984691 2.1360 -24.471 -1.00 -1.00 -99. -99. NA 12.4102 0.505413 0.000273063 46.1485 15.5405 33.9311 8.58375 0.222053 2.41017 10.7299 8.31971 12.40 0.00 0.09 12.61 0.04 0.00 12.62 0.19 0.20
095754.11+025508.3 "2HERMES S250 SF J095754.0+025510" COSMOS-021 149.475360 2.919590 19.2353 6.2519 25.1940 6.6802 15.6646 5.7068 0 -99. -99. -99. -99. -99. -99. -99. -99. 149.475468 2.919000 1.5685 -25.830 -99. -99. -99. -99. 9.21 0.09 44.72 1.64 3XMM 12.0652 0.368065 0.142359 29.205 6.10749 23.2059 9.04988 0.380889 2.06524 11.196 9.13076 12.30 0.10 2.03 12.52 0.06 3.20 12.41 0.20 4.19
095743.33+024823.7 "2HERMES S250 SF J095743.4+024823" COSMOS-022 149.431030 2.806486 17.5022 6.2757 12.4780 6.6669 8.8042 5.4406 0 149.430939 2.806166 10.7300 1.8600 149.431397 2.806536 18.8200 3.7300 149.430573 2.806599 1.3619 -24.288 -99. -99. -99. -99. 8.53 0.20 43.62 1.89 3XMM 12.2525 0.202808 0.88878 50.2945 4.92742 38.5122 7.97064 0.0983862 2.25253 10.1168 7.86424 12.40 0.15 0.51 12.28 0.04 0.50 12.19 0.24 1.35
100232.13+023537.3 "2HERMES S250 SF J100232.0+023538" COSMOS-023 150.633730 2.594001 17.3959 6.2760 4.2661 6.6242 0.0000 5.2265 0 150.633850 2.593863 27.4300 1.8800 150.634308 2.593736 31.9900 3.6800 150.633877 2.593704 0.6576 -23.871 -99. -99. -99. -99. 8.14 0.29 44.06 1.95 3XMM -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 11.70 0.00 0.24 11.79 0.04 1.18 11.95 0.25 26.57
095754.70+023832.7 "2HERMES S250 SF J095754.8+023832" COSMOS-025 149.478680 2.642371 13.8741 6.2771 7.5028 6.6234 0.0000 5.2274 0 149.478409 2.642643 10.4800 2.2400 -99. -99. -99. -99. 149.477945 2.642432 1.6003 -25.856 -99. -99. -99. -99. 8.76 0.13 43.77 1.40 3XMM -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.30 0.00 0.01 12.31 0.08 2.58 12.41 0.22 2.17
095632.58+023249.1 "2HERMES S250 SF J095632.6+023248" COSMOS-026 149.136120 2.546714 13.6738 6.2767 11.9178 6.6431 2.6658 5.3547 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 149.135757 2.546985 2.2630 -26.435 -1.00 -1.00 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.40 0.00 0.00 12.52 0.06 0.04 12.41 0.20 0.33
095701.58+023857.3 "2HERMES S250 SF J095701.7+023857" COSMOS-027 149.257430 2.649234 12.9743 6.2761 12.6376 6.6244 0.8494 5.2351 0 -99. -99. -99. -99. -99. -99. -99. -99. 149.256610 2.649258 1.0768 -24.909 -99. -99. -99. -99. 8.64 0.19 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 11.60 0.00 0.04 11.94 0.07 0.50 11.95 0.25 0.21
100438.00+020924.2 "2HERMES S250 SF J100438.0+020924" COSMOS-028 151.158430 2.156925 12.5730 6.2784 19.1190 6.6275 11.0476 5.3237 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 151.158358 2.156734 1.7830 -25.266 -1.00 -1.00 -99. -99. NA 12.0511 0.538325 0.249619 31.1077 9.66922 24.5244 8.945 0.369647 2.05113 11.0911 9.03999 12.20 0.00 0.80 12.39 0.07 1.56 12.41 0.22 1.33
100013.54+013738.8 "2HERMES S250 SF J100013.5+013738" COSMOS-029 150.056500 1.627463 9.9529 6.2763 20.3074 6.6431 17.9011 5.3132 0 150.057251 1.627427 7.6900 1.8800 150.057571 1.627473 11.3900 3.7800 150.056456 1.627461 1.6079 -24.882 -99. -99. -99. -99. 7.93 1.65 -99. -99. NA 12.4386 0.175852 16.6721 39.55 3.3501 31.8859 8.65032 0.122126 2.43862 10.7965 8.35783 12.40 0.10 6.79 12.31 0.03 7.37 12.19 0.22 9.29
095834.04+024427.1 "2HERMES S250 SF J095834.0+024426" COSMOS-031 149.642010 2.740708 9.1752 6.2767 18.2683 6.6259 11.6523 5.2448 0 149.642197 2.740936 7.3300 1.8300 -99. -99. -99. -99. 149.641869 2.740877 1.8871 -26.134 -99. -99. -99. -99. 8.88 0.11 44.95 1.77 3XMM 12.5958 0.216184 6.38306 50.9017 5.20039 38.8685 8.37547 0.106792 2.59578 10.5216 7.92581 12.50 0.00 3.29 12.46 0.07 2.59 12.41 0.20 2.65
100013.37+011203.1 "2HERMES S250 SF J100013.4+011205" COSMOS-032 150.055880 1.201593 8.2158 6.2665 26.1491 6.6411 15.6619 5.3832 0 -99. -99. -99. -99. -99. -99. -99. -99. 150.055710 1.200882 1.8049 -26.644 -99. -99. -99. -99. 9.44 0.13 -99. -99. NA 12.1751 0.545603 2.67338 29.961 10.0489 23.7464 9.14706 0.509797 2.1751 11.2932 9.11809 12.20 0.00 5.71 12.46 0.06 7.40 12.41 0.20 6.95
100327.67+015742.3 "2HERMES S250 SF J100327.5+015744" COSMOS-033 150.864780 1.962397 8.1220 6.2767 10.0878 6.6401 3.7150 5.3411 0 -99. -99. -99. -99. -99. -99. -99. -99. 150.865332 1.961774 1.0669 -25.498 -99. -99. -99. -99. 8.64 0.10 44.66 2.24 3XMM -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 11.40 0.00 0.09 11.76 0.04 0.54 11.70 0.25 0.35
100237.91+024700.8 "2HERMES S250 SF J100237.9+024702" COSMOS-034 150.658260 2.783951 7.8879 6.2767 14.0593 6.6272 3.2358 5.2898 0 150.658066 2.783587 28.2200 1.9500 150.658203 2.783691 33.1100 3.9600 -99. -99. -99. -99. 150.657963 2.783557 0.2123 -21.526 -1.00 -1.00 42.78 0.20 3XMM -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 10.60 0.10 3.71 10.69 0.03 3.25 10.88 0.28 26.39
095820.45+020303.9 "2HERMES S250 SF J095820.4+020304" COSMOS-035 149.585280 2.051346 7.6155 6.2757 11.8926 6.6421 0.0331 5.3989 0 -99. -99. -99. -99. 149.584747 2.051391 21.5800 4.6300 149.585211 2.051100 1.3551 -24.668 -99. -99. -99. -99. 9.13 0.15 43.94 1.44 BOTH -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.70 0.00 1.36 12.20 0.04 3.94 12.19 0.24 3.39
095708.90+012553.8 "2HERMES S250 SF J095708.9+012552" COSMOS-036 149.287410 1.431373 7.1367 6.2583 9.9414 6.6330 1.6867 5.3305 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 149.287106 1.431612 2.6833 -26.384 -1.00 -1.00 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.30 0.00 0.01 12.46 0.07 0.05 12.41 0.22 0.11
100324.56+021831.3 "2HERMES S250 SF J100324.7+021831" COSMOS-037 150.853150 2.308711 7.1499 6.2765 6.2419 6.6239 8.4659 5.2272 0 -99. -99. -99. -99. -99. -99. -99. -99. 150.852350 2.308701 0.5184 -23.886 -99. -99. -99. -99. 8.65 0.12 44.11 1.93 3XMM -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 10.70 0.10 0.47 11.24 0.06 1.70 11.16 0.28 1.36
100028.63+025112.6 "2HERMES S250 SF J100028.5+025110" COSMOS-038 150.118960 2.852961 6.1175 6.2762 0.0927 6.6252 0.0000 5.2270 0 150.120102 2.853322 8.4600 1.8300 150.119385 2.854199 14.9700 3.8300 -99. -99. -99. -99. 150.119302 2.853511 0.7664 -23.577 -1.00 -1.00 44.44 1.43 3XMM -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 11.60 0.00 0.06 11.49 0.07 0.50 11.43 0.27 3.67
100219.49+015537.0 "2HERMES S250 SF J100219.4+015536" COSMOS-039 150.581020 1.926745 5.7856 6.2763 15.5141 6.6321 4.8959 5.2550 0 -99. -99. -99. -99. 150.580765 1.927446 14.5800 3.7800 150.581221 1.926947 1.5103 -25.056 -99. -99. -99. -99. 9.20 0.11 44.34 1.89 3XMM -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.20 0.00 0.13 12.28 0.03 0.20 12.19 0.22 1.13
100043.13+020637.2 "2HERMES S250 SF J100043.0+020636" COSMOS-043 150.179210 2.110211 2.1511 6.2755 10.5231 6.6338 0.0000 5.9381 0 150.179627 2.110262 22.7700 2.1500 150.179321 2.110439 31.4900 3.7300 150.179733 2.110347 0.3600 -22.140 -99. -99. -99. -99. 7.89 0.91 43.31 1.72 BOTH -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 11.30 0.00 0.38 11.18 0.08 5.81 11.16 0.28 4.76
100029.15+010144.9 "2HERMES S250 SF J100029.1+010144" COSMOS-047 150.121350 1.029000 0.0000 6.9108 33.1819 6.3366 29.3432 5.9877 0 -99. -99. -99. -99. -99. -99. -99. -99. 150.121487 1.029145 1.0581 -25.664 -99. -99. -99. -99. 8.58 0.11 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.40 0.00 4.78 12.65 0.03 5.20 12.62 0.19 5.93
100252.96+024137.0 "2HERMES S250 SF J100252.9+024138" COSMOS-048 150.720760 2.693932 0.0000 27.5455 22.8916 6.6890 23.5757 5.6391 0 -99. -99. -99. -99. 150.720993 2.694366 16.5500 5.3800 -99. -99. -99. -99. 150.720681 2.693625 2.6110 -26.571 -1.00 -1.00 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.90 0.00 2.06 12.91 0.06 1.08 12.80 0.17 3.42
100003.82+030005.2 "2HERMES S250 SF J100003.8+030005" COSMOS-049 150.016050 3.001458 0.0000 12.6830 18.0594 6.6271 12.9532 5.2946 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 150.015924 3.001463 2.7455 -26.902 -1.00 -1.00 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.60 0.00 0.01 12.80 0.08 0.06 12.80 0.19 0.01
095942.08+024103.1 "2HERMES S250 SF J095942.1+024102" COSMOS-051 149.925670 2.684000 0.0000 13.9149 15.3760 6.6236 6.1509 5.2561 0 149.925339 2.684260 19.5800 1.7400 -99. -99. -99. -99. -99. -99. -99. -99. 149.925349 2.684204 1.7793 -25.311 -1.00 -1.00 44.31 0.51 3XMM -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.80 0.00 0.68 12.80 0.08 11.91 12.80 0.19 10.00
100047.03+012458.2 "2HERMES S250 SF J100047.1+012458" COSMOS-052 150.196270 1.416191 0.0000 10.5962 14.5121 6.6242 12.1648 5.2305 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 150.195988 1.416190 2.2410 -25.198 -1.00 -1.00 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.40 0.00 0.13 12.61 0.05 0.19 12.62 0.19 0.29
100132.16+013420.8 "2HERMES S250 SF J100132.2+013422" COSMOS-054 150.384320 1.572831 0.0000 10.7672 10.9228 6.6298 8.0914 5.2983 0 150.384338 1.572394 11.8300 2.3300 150.384384 1.571956 12.9000 3.7300 150.384029 1.572451 1.3548 -24.572 -99. -99. -99. -99. 8.07 0.16 44.13 1.99 3XMM -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.30 0.00 1.85 12.20 0.04 2.18 12.19 0.24 1.08
095752.31+022021.1 "2HERMES S250 SF J095752.4+022022" COSMOS-055 149.468430 2.339586 0.0000 11.3889 10.8858 6.6258 4.2100 5.2543 0 149.468170 2.339199 12.1500 1.8300 -99. -99. -99. -99. 149.467977 2.339207 2.0505 -26.663 -99. -99. -99. -99. 9.51 0.08 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.60 0.00 0.49 12.72 0.04 5.53 12.80 0.19 3.81
095755.08+024806.3 "2HERMES S250 SF J095755.0+024804" COSMOS-056 149.479430 2.801194 0.0000 10.8818 8.8407 6.6363 2.7624 5.3002 0 149.480133 2.801368 9.3900 1.8800 -99. -99. -99. -99. 149.479537 2.801774 1.1109 -24.815 -99. -99. -99. -99. 8.77 0.06 44.34 1.71 3XMM -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.00 0.00 0.00 12.00 0.06 0.02 11.95 0.25 0.02
095925.54+011532.6 "2HERMES S250 SF J095925.5+011532" COSMOS-058 149.856570 1.258955 0.0000 10.6642 7.6462 6.6458 4.5547 5.2564 0 -99. -99. -99. -99. -99. -99. -99. -99. 149.856448 1.259072 1.6947 -26.413 -99. -99. -99. -99. 9.03 0.07 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.70 0.80 0.00 12.05 0.05 0.00 12.19 0.24 0.03
095907.65+020820.6 "2HERMES S250 SF J095907.5+020821" COSMOS-065 149.781480 2.139390 0.0000 11.4792 4.8698 6.6332 0.0000 8.5229 0 149.781448 2.139300 11.7900 2.1100 149.780868 2.138803 14.1900 3.7800 -99. -99. -99. -99. 149.781892 2.139076 0.3542 -22.024 -1.00 -1.00 43.14 1.26 BOTH -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 11.00 0.10 0.01 10.82 0.06 0.36 10.88 0.28 0.32
100238.25+013746.5 "2HERMES S250 SF J100238.2+013748" COSMOS-068 150.659180 1.630108 0.0000 9.7266 3.6985 6.6359 1.4598 5.3223 0 150.659638 1.629963 11.6000 2.2000 -99. -99. -99. -99. 150.659394 1.629600 2.5057 -26.948 -99. -99. -99. -99. 9.35 0.03 45.11 1.61 3XMM -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 13.20 0.30 0.00 13.03 0.04 0.03 12.97 0.15 0.17
100001.44+024844.6 "2HERMES S250 SF J100001.3+024842" COSMOS-069 150.005830 2.811848 0.0000 8.8343 3.4872 6.6251 0.0000 6.0134 0 150.006058 2.812525 9.0700 1.9000 -99. -99. -99. -99. 150.006019 2.812391 0.7661 -24.095 -99. -99. -99. -99. 8.00 0.87 44.29 1.61 3XMM -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 11.90 0.30 0.00 11.49 0.07 0.14 11.43 0.27 2.05
100249.32+023746.5 "2HERMES S250 SF J100249.2+023746" COSMOS-070 150.705380 2.629493 0.0000 8.9979 3.2456 6.6500 2.9187 5.2793 0 150.705566 2.629501 8.6700 1.7700 -99. -99. -99. -99. -99. -99. -99. -99. 150.705534 2.629597 2.1300 -26.217 -1.00 -1.00 44.62 1.21 3XMM -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.90 0.30 0.00 12.72 0.04 0.01 12.62 0.19 1.07
123800.91+621336.0 "2HERMES S250 SF J123801.0+621335" GOODS-North-001 189.504300 62.226475 74.6612 5.3934 32.0711 3.1039 9.1665 3.4924 1 189.503418 62.226662 78.9200 0.8700 189.503647 62.226551 116.9400 1.7500 189.503829 62.226691 0.4402 -23.023 -99. -99. -99. -99. 7.94 0.11 -99. -99. NA 11.8447 0.0201486 13.5779 33.8574 0.31769 28.093 8.11074 0.15644 1.84467 10.2569 8.4122 12.00 0.20 43.51 11.86 0.03 453.69 11.95 0.25 384.23
123812.16+622726.7 "2HERMES S250 SF J123812.1+622726" GOODS-North-003 189.550810 62.457355 8.4991 5.3947 2.2154 3.1210 0.0000 3.4657 0 -99. -99. -99. -99. -99. -99. -99. -99. 189.550696 62.457428 0.7726 -22.987 -99. -99. -99. -99. 8.40 0.10 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 11.75 0.25 0.00 11.46 0.03 0.00 11.43 0.27 0.00
123747.38+614918.5 "2HERMES S250 SF J123747.5+614919" GOODS-North-004 189.448040 61.822052 7.7752 5.4010 0.0000 3.1042 0.0000 3.4376 0 -99. -99. -99. -99. -99. -99. -99. -99. 189.447435 61.821814 2.2882 -27.268 -99. -99. -99. -99. 9.88 0.05 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.60 0.20 0.00 12.28 0.04 0.00 12.19 0.22 0.08
123652.27+622808.7 "2HERMES S250 SF J123651.9+622807" GOODS-North-005 189.216350 62.468678 0.0000 12.4598 10.7633 3.1004 2.1130 3.4697 0 -99. -99. -99. -99. -99. -99. -99. -99. 189.217802 62.469088 0.3341 -22.078 -99. -99. -99. -99. 9.17 0.12 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 11.20 0.55 0.00 11.34 0.05 0.03 10.88 0.28 0.52
141642.43+521812.6 "2HERMES S250 SF D J141642.4+521812" Groth-Strip-001 214.176700 52.303380 54.8508 6.1087 38.5510 4.9975 17.9703 5.3947 1 -99. -99. -99. -99. -99. -99. -99. -99. 214.176797 52.303522 1.2848 -26.558 -99. -99. -99. -99. 9.71 0.04 -99. -99. NA 12.4159 0.229698 0.0760578 41.3717 7.32955 31.0169 8.66336 0.232366 2.41591 10.8095 8.39358 12.60 0.00 1.00 12.72 0.04 0.62 12.80 0.19 0.75
142052.43+525622.4 "2HERMES S250 SF D J142052.3+525621" Groth-Strip-002 215.218300 52.939327 37.1038 6.1005 35.5740 5.0030 20.9803 5.4231 1 -99. -99. -99. -99. -99. -99. -99. -99. 215.218489 52.939559 0.6769 -24.768 -99. -99. -99. -99. 8.57 0.13 -99. -99. NA 11.4297 0.221821 0.04072 21.2671 2.8492 17.563 8.86501 0.599174 1.42973 11.0111 9.58141 11.80 0.00 5.88 12.20 0.04 13.66 12.19 0.24 5.27
142005.59+530036.7 "2HERMES S250 SF D J142005.7+530035" Groth-Strip-003 215.024020 53.009780 0.0000 7.2629 13.9977 5.0135 4.5392 5.4453 0 -99. -99. -99. -99. -99. -99. -99. -99. 215.023321 53.010203 1.6467 -25.140 -99. -99. -99. -99. 9.05 0.07 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.30 0.30 0.00 12.39 0.08 0.02 12.41 0.22 0.00
105404.10+574019.7 "2HERMES S250 SF D J105404.0+574019" Lockman-East-ROSAT-001 163.516800 57.672220 23.3758 6.2751 13.0076 10.3149 1.7862 4.7707 0 163.517276 57.672133 31.5100 1.8200 163.516924 57.672300 40.6700 4.2100 163.517105 57.672148 1.1021 -25.888 -99. -99. -99. -99. 9.01 0.12 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.30 0.00 1.57 12.46 0.07 11.95 12.41 0.22 4.59
104919.52+585850.4 "2HERMES S250 SF D J104919.3+585850" Lockman-North-001 162.330810 58.980583 44.8014 6.2691 36.4938 10.3182 19.7912 4.9541 1 -99. -99. -99. -99. -99. -99. -99. -99. 162.331347 58.980674 1.7879 -26.310 -99. -99. -99. -99. 9.63 0.21 -99. -99. NA 12.6106 0.257617 0.00839323 44.8824 7.96569 33.1588 8.78666 0.183613 2.61056 10.9328 8.32223 12.70 0.00 0.36 12.86 0.06 0.24 12.80 0.17 1.68
104454.90+592134.2 "2HERMES S250 SF D J104455.0+592133" Lockman-North-003 161.229310 59.359432 12.9972 6.2850 2.5938 10.3076 0.0000 4.7325 0 -99. -99. -99. -99. -99. -99. -99. -99. 161.228780 59.359507 1.2919 -25.224 -99. -99. -99. -99. 8.97 0.07 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 13.90 0.00 0.00 12.00 0.06 0.02 11.95 0.24 0.21
021719.46-052305.3 "2HERMES S250 SF D J021719.4-052305" UDS-001 34.330910 -5.384732 38.2085 6.7395 23.2970 7.8351 10.8645 7.3441 1 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 34.331084 -5.384812 2.6990 -27.244 -1.00 -1.00 45.07 1.48 3XMM 13.2512 0.669316 0.000396307 98.0733 63.9896 60.8973 8.09601 0.210973 3.25122 10.2421 6.99092 13.20 0.00 0.15 13.03 0.04 1.71 12.97 0.15 2.61
021921.23-044315.0 "2HERMES S250 SF D J021921.2-044315" UDS-003 34.838430 -4.720877 9.7848 6.7420 5.0547 7.7478 3.5753 6.5471 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 34.838489 -4.720852 2.7765 -26.611 -1.00 -1.00 45.19 1.45 3XMM -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 14.60 0.00 0.00 12.56 0.04 0.00 12.41 0.20 0.12
021716.72-041702.0 "2HERMES S250 SF D J021716.7-041702" UDS-005 34.319813 -4.284052 6.1761 6.7364 20.3031 7.7511 17.4977 6.6079 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 34.319673 -4.283897 2.3554 -25.615 -1.00 -1.00 43.83 2.05 3XMM -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.80 0.20 0.25 12.80 0.08 0.29 12.80 0.17 0.58
022301.75-050159.9 "2HERMES S250 SF D J022301.6-050200" VVDS-001 35.756775 -5.033510 56.2024 6.7323 54.1816 7.7471 42.1942 6.6153 1 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 35.757317 -5.033309 1.9581 -25.186 -1.00 -1.00 -99. -99. NA 12.7403 0.152678 0.464405 36.992 3.34271 28.353 9.31847 0.234158 2.74027 11.4646 8.72433 12.90 0.10 0.81 13.14 0.03 10.66 13.12 0.15 9.50
022723.79-040215.0 "2HERMES S250 SF D J022723.7-040214" VVDS-003 36.848946 -4.037304 33.7467 6.7409 29.6240 7.7493 18.4057 6.5631 1 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 36.849161 -4.037502 1.8250 -25.851 -1.00 -1.00 44.36 1.83 3XMM 12.4709 0.331818 0.00391427 40.7043 8.67137 30.6619 8.8422 0.228743 2.47094 10.9883 8.51739 12.60 0.00 0.40 12.72 0.08 0.54 12.80 0.19 0.36
022740.98-035255.8 "2HERMES S250 SF D J022740.9-035254" VVDS-004 36.920800 -3.881678 32.5651 6.7454 24.7630 7.7577 14.9354 6.5630 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 36.920752 -3.882178 1.9330 -26.522 -1.00 -1.00 44.59 2.06 3XMM 12.5575 0.41689 0.0212079 48.1473 14.0435 35.0428 8.6206 0.217978 2.55754 10.7667 8.20919 12.60 0.00 0.04 12.72 0.04 0.13 12.80 0.19 0.11
022640.78-041636.4 "2HERMES S250 SF D J022640.7-041637" VVDS-005 36.669765 -4.277166 28.5347 6.7389 46.6624 7.7462 27.5375 6.5565 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 36.669924 -4.276800 2.0880 -24.139 -1.00 -1.00 -99. -99. NA 12.5863 0.241939 1.2218 33.6689 4.55561 26.2179 9.36854 0.30404 2.58628 11.5147 8.92838 12.80 0.00 2.08 12.91 0.06 6.27 12.97 0.17 11.41
022302.28-044437.1 "2HERMES S250 SF D J022302.3-044434" VVDS-006 35.759710 -4.743000 12.5786 6.7404 16.9976 7.7499 11.8728 6.5775 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 35.759540 -4.743666 2.0510 -25.815 -1.00 -1.00 44.49 0.44 3XMM 12.1725 0.622313 0.0186607 33.9687 11.8923 26.3997 8.93198 0.357744 2.17248 11.0781 8.90563 12.30 0.00 0.31 12.52 0.06 0.66 12.41 0.20 1.17
022341.09-050548.0 "2HERMES S250 SF D J022341.2-050548" VVDS-007 35.921764 -5.096788 11.5932 6.7668 10.0148 7.7500 2.4873 6.5397 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 35.921209 -5.096688 0.9112 -22.628 -1.00 -1.00 43.36 1.18 3XMM -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 11.40 0.00 0.00 11.76 0.04 0.21 11.70 0.25 0.14
022329.26-045451.9 "2HERMES S250 SF D J022329.2-045452" VVDS-008 35.871838 -4.914465 10.6730 6.7428 2.5594 7.7491 0.0000 6.5448 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 35.871956 -4.914420 0.6050 -22.757 -1.00 -1.00 43.64 1.84 3XMM -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.40 0.65 0.00 11.39 0.04 0.00 11.43 0.27 0.17
022358.63-045351.8 "2HERMES S250 SF D J022358.8-045350" VVDS-010 35.995068 -4.897450 0.0000 8.9356 11.8155 7.7499 0.0000 6.6519 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 35.994323 -4.897725 2.2488 -26.207 -1.00 -1.00 44.64 1.18 3XMM -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 13.90 0.00 0.00 12.46 0.07 0.00 12.41 0.20 0.08
142705.86+330817.9 "2HERMES S250 SF J142705.7+330819" Bootes-HerMES-002 216.773820 33.138770 63.0316 6.2719 65.4271 6.5343 55.6016 32.4729 1 -99. -99. -99. -99. -99. -99. -99. -99. 216.774427 33.138323 4.7178 -28.364 216.774430 33.138314 4.6790 -28.837 9.58 0.22 -99. -99. NA 13.7515 0.204203 0.0869311 85.2387 11.4711 54.5253 9.03593 0.0976482 3.75146 11.1821 7.4306 13.70 0.00 0.22 13.55 0.03 31.69 13.68 0.08 2.06
144050.14+333350.2 "2HERMES S250 SF J144050.0+333349" Bootes-HerMES-003 220.208700 33.563652 59.8177 6.2501 36.4437 6.5229 18.2618 32.4850 1 -99. -99. -99. -99. -99. -99. -99. -99. 220.208919 33.563955 1.7740 -26.841 -99. -99. -99. -99. 9.23 0.37 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 13.10 0.00 0.50 13.03 0.04 0.21 12.97 0.17 0.56
143841.76+341112.6 "2HERMES S250 SF J143841.6+341110" Bootes-HerMES-004 219.673500 34.186306 53.9010 6.2668 49.7666 6.5246 34.7039 32.4691 1 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 219.674017 34.186858 2.0180 -24.932 -1.00 -1.00 -99. -99. NA 12.7779 0.259798 0.0135079 42.6915 6.80108 31.8125 9.08522 0.234973 2.77788 11.2314 8.45347 12.80 0.10 1.34 13.11 0.04 2.50 13.12 0.15 3.95
143651.50+343602.4 "2HERMES S250 SF J143651.3+343603" Bootes-HerMES-005 219.214100 34.600880 52.1849 6.2562 26.0081 6.5386 11.0975 32.5029 1 -99. -99. -99. -99. -99. -99. -99. -99. 219.214621 34.600672 0.2966 -22.119 -99. -99. -99. -99. 8.71 0.09 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 11.40 0.00 0.00 11.66 0.05 0.24 11.43 0.27 1.34
143728.77+344547.2 "2HERMES S250 SF J143728.6+344547" Bootes-HerMES-006 219.369310 34.763126 51.4469 6.2553 23.2373 6.5492 3.6577 32.5099 1 -99. -99. -99. -99. -99. -99. -99. -99. 219.369891 34.763132 0.6202 -23.681 -99. -99. -99. -99. 8.32 0.12 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.30 0.00 0.01 12.16 0.04 0.04 12.19 0.24 1.93
142857.97+325115.4 "2HERMES S250 SF J142857.9+325114" Bootes-HerMES-008 217.241600 32.853973 43.9620 6.2587 43.3059 6.5335 30.7610 32.4445 1 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 217.241545 32.854295 1.4983 -25.868 -1.00 -1.00 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.60 0.00 2.97 12.72 0.08 3.23 12.80 0.19 5.01
142630.76+335508.6 "2HERMES S250 SF J142630.9+335508" Bootes-HerMES-009 216.628950 33.919050 43.0126 6.2636 37.7347 6.5651 22.6668 32.5025 1 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 216.628167 33.919061 2.6346 -26.840 -1.00 -1.00 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 13.20 0.10 0.40 13.14 0.03 0.08 13.12 0.15 0.11
143524.34+343024.9 "2HERMES S250 SF J143524.2+343024" Bootes-HerMES-010 218.851120 34.506783 42.2877 6.2546 42.2893 6.5180 30.4499 32.4560 1 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 218.851451 34.506923 2.5050 -26.983 -1.00 -1.00 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 13.10 0.00 0.32 13.14 0.03 1.06 13.12 0.15 1.23
142914.37+335630.4 "2HERMES S250 SF J142914.1+335632" Bootes-HerMES-011 217.309130 33.942284 41.9667 6.2525 53.9881 6.5362 48.5972 32.4514 1 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 217.309881 33.941791 2.1060 -25.476 -1.00 -1.00 -99. -99. NA 12.716 0.247572 0.0391749 33.945 4.28128 26.3997 9.48461 0.448796 2.71597 11.6307 8.91477 12.90 0.10 0.18 12.91 0.15 8.94 12.97 0.15 12.40
142741.21+332937.3 "2HERMES S250 SF J142741.1+332936" Bootes-HerMES-013 216.921630 33.493500 39.3814 6.2706 35.6722 6.5155 21.1827 32.4569 1 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 216.921719 33.493697 1.7160 -25.481 -1.00 -1.00 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.80 0.20 0.61 12.80 0.08 0.76 12.80 0.19 1.11
142539.81+324144.3 "2HERMES S250 SF J142539.7+324145" Bootes-HerMES-014 216.415510 32.696095 38.1642 6.2827 37.8097 6.6470 35.8993 32.5991 1 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 216.415898 32.695660 1.0925 -24.547 -1.00 -1.00 -99. -99. NA 11.9468 0.339123 0.116009 25.8107 4.77532 20.8736 9.0894 3.1585 1.94679 11.2355 9.28873 12.20 0.00 3.34 12.46 0.06 4.84 12.41 0.20 5.70
143934.45+344339.7 "2HERMES S250 SF J143934.3+344339" Bootes-HerMES-015 219.893230 34.727543 37.6151 6.2503 16.1654 6.5142 6.6362 32.4648 1 -99. -99. -99. -99. -99. -99. -99. -99. 219.893553 34.727698 0.3642 -23.384 -99. -99. -99. -99. 7.97 0.33 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 11.70 0.00 0.01 11.66 0.05 0.04 11.43 0.27 1.80
143319.29+333431.7 "2HERMES S250 SF J143319.2+333430" Bootes-HerMES-016 218.330100 33.575140 37.0584 6.2531 27.7696 6.5182 18.2828 32.4566 1 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 218.330408 33.575487 2.2420 -26.587 -1.00 -1.00 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.80 0.00 0.05 12.99 0.07 0.16 12.97 0.17 0.54
143204.73+350646.5 "2HERMES S250 SF J143204.7+350648" Bootes-HerMES-018 218.019870 35.113540 36.2548 6.2648 29.6692 6.5977 18.6260 32.4529 1 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 218.019730 35.112929 3.1570 -26.463 -1.00 -1.00 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 13.20 0.00 0.06 13.14 0.08 0.55 13.12 0.14 0.45
142709.41+342847.7 "2HERMES S250 SF J142709.4+342844" Bootes-HerMES-020 216.789320 34.479156 34.7940 6.2613 39.8684 6.5745 33.8444 32.5318 1 -99. -99. -99. -99. -99. -99. -99. -99. 216.789213 34.479921 3.1707 -27.262 216.789209 34.479922 3.1570 -27.754 9.56 0.09 -99. -99. NA 13.0604 0.341454 0.0221604 52.9091 10.382 37.8093 9.09496 0.180489 3.06041 11.2411 8.18067 13.20 0.00 0.07 13.22 0.06 1.00 13.27 0.14 2.83
142652.92+332323.0 "2HERMES S250 SF J142652.9+332322" Bootes-HerMES-021 216.720830 33.389698 34.0215 6.2554 27.4315 6.5155 22.8360 32.4578 1 -99. -99. -99. -99. -99. -99. -99. -99. 216.720541 33.389727 1.0818 -26.268 -99. -99. -99. -99. 9.01 0.12 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.10 0.00 0.33 12.39 0.08 0.95 12.41 0.22 0.61
143021.45+335519.2 "2HERMES S250 SF J143021.5+335520" Bootes-HerMES-022 217.589800 33.922367 33.5007 6.2540 17.4500 6.5907 0.0000 32.4965 1 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 217.589405 33.922007 0.8321 -24.244 -1.00 -1.00 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.25 0.00 0.02 12.16 0.04 0.00 12.19 0.24 0.24
143106.77+340910.9 "2HERMES S250 SF J143106.9+340911" Bootes-HerMES-023 217.778850 34.153200 33.2714 6.2549 26.3355 6.5279 12.2703 32.4498 1 -99. -99. -99. -99. -99. -99. -99. -99. 217.778236 34.153030 1.0979 -24.917 -99. -99. -99. -99. 8.66 0.12 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.10 0.00 0.22 12.39 0.08 0.76 12.41 0.22 0.40
142539.98+344843.5 "2HERMES S250 SF J142540.1+344845" Bootes-HerMES-029 216.417190 34.812572 26.8794 6.2517 24.3523 6.5150 15.5776 32.4525 0 -99. -99. -99. -99. -99. -99. -99. -99. 216.416617 34.812087 2.2516 -27.667 216.416620 34.812089 2.2540 -28.153 9.67 0.08 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.80 0.20 0.01 12.80 0.08 0.01 12.80 0.19 0.23
142829.23+344856.0 "2HERMES S250 SF J142829.2+344856" Bootes-HerMES-030 217.121730 34.815735 26.6768 6.2576 30.4876 6.5203 29.1496 32.4524 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 217.121803 34.815561 2.7488 -26.170 -1.00 -1.00 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.90 0.00 0.37 13.03 0.04 0.89 12.97 0.17 0.55
144051.95+325756.2 "2HERMES S250 SF J144051.9+325753" Bootes-HerMES-031 220.216600 32.964920 26.4332 6.2630 20.7190 6.5175 6.4688 32.4458 0 -99. -99. -99. -99. -99. -99. -99. -99. 220.216459 32.965614 1.1344 -25.683 -99. -99. -99. -99. 9.15 0.07 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.10 0.20 0.16 12.31 0.03 0.42 12.41 0.22 1.29
142754.79+324546.7 "2HERMES S250 SF J142754.7+324545" Bootes-HerMES-033 216.978150 32.762615 26.0872 6.2674 33.8432 6.5254 20.6905 32.5210 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 216.978308 32.762996 2.5351 -24.846 -1.00 -1.00 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.80 0.10 0.01 12.91 0.06 0.82 12.97 0.17 2.06
143627.78+343416.8 "2HERMES S250 SF J143627.7+343416" Bootes-HerMES-034 219.115600 34.571170 24.7018 6.2520 17.4959 6.5126 6.1699 32.4492 0 -99. -99. -99. -99. -99. -99. -99. -99. 219.115768 34.571343 1.8833 -26.426 -99. -99. -99. -99. 9.23 0.06 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.60 0.00 0.04 12.56 0.05 0.16 12.62 0.20 0.09
143345.31+352054.7 "2HERMES S250 SF J143345.2+352056" Bootes-HerMES-036 218.438740 35.349020 24.4501 6.2691 7.7191 6.5114 0.0000 32.4500 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 218.438803 35.348553 2.9859 -25.258 -1.00 -1.00 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 14.20 0.50 0.01 12.80 0.06 4.56 12.80 0.19 3.19
144059.52+333742.0 "2HERMES S250 SF J144059.3+333743" Bootes-HerMES-037 220.247220 33.628807 24.6182 6.3438 0.7488 6.4939 1.2407 32.5936 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 220.248029 33.628339 0.7853 -23.699 -1.00 -1.00 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 13.20 0.90 0.00 11.94 0.06 0.02 11.95 0.25 0.08
143853.36+354918.7 "2HERMES S250 SF J143853.5+354918" Bootes-HerMES-039 219.723080 35.821850 22.2707 6.2452 21.2954 6.5444 7.9143 32.5033 0 -99. -99. -99. -99. -99. -99. -99. -99. 219.722362 35.821871 1.5538 -26.096 -99. -99. -99. -99. 9.04 0.31 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.20 0.00 0.18 12.46 0.07 0.42 12.41 0.20 0.98
143012.08+330712.6 "2HERMES S250 SF J143012.1+330711" Bootes-HerMES-040 217.550500 33.119877 22.3365 6.2695 20.1702 6.5258 4.4341 32.4659 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 217.550354 33.120179 1.4720 -25.651 -1.00 -1.00 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.20 0.00 0.08 12.39 0.07 0.33 12.41 0.20 0.58
143800.47+352208.4 "2HERMES S250 SF J143800.3+352208" Bootes-HerMES-041 219.501600 35.368973 20.8726 6.2390 25.8276 6.5680 18.1972 32.5357 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 219.501970 35.369010 2.0530 -26.276 -1.00 -1.00 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.40 0.20 1.37 12.68 0.03 0.83 12.62 0.19 2.09
143810.73+344315.3 "2HERMES S250 SF J143810.7+344315" Bootes-HerMES-044 219.544900 34.720950 17.7133 6.2524 12.8720 6.5133 12.0873 32.4480 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 219.544718 34.720931 2.1380 -26.446 -1.00 -1.00 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.60 0.00 0.01 12.52 0.04 0.16 12.62 0.20 0.19
142738.21+351132.1 "2HERMES S250 SF J142738.2+351132" Bootes-HerMES-045 216.909420 35.192300 17.6453 6.2515 8.7212 6.5085 0.0000 32.4434 0 -99. -99. -99. -99. -99. -99. -99. -99. 216.909223 35.192266 1.2067 -25.697 -99. -99. -99. -99. 9.48 0.06 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.40 0.00 0.00 12.05 0.05 0.07 12.19 0.24 0.79
143715.82+354654.4 "2HERMES S250 SF J143715.9+354656" Bootes-HerMES-046 219.316420 35.782450 16.1482 6.2555 28.2098 6.5233 17.6522 32.4493 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 219.315956 35.781798 2.3459 -25.443 -1.00 -1.00 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.80 0.20 1.57 12.72 0.08 2.15 12.80 0.19 3.66
142954.70+330134.7 "2HERMES S250 SF J142954.7+330134" Bootes-HerMES-047 217.477950 33.026330 15.5680 6.2819 5.6688 6.5162 9.7461 32.4533 0 -99. -99. -99. -99. -99. -99. -99. -99. 217.477929 33.026325 2.0761 -27.362 -99. -99. -99. -99. 9.77 0.03 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 13.60 0.30 0.00 12.52 0.06 0.02 12.41 0.20 0.22
143726.11+344938.0 "2HERMES S250 SF J143726.3+344938" Bootes-HerMES-050 219.359650 34.827457 14.0451 6.2563 22.5843 6.6627 8.5445 32.5834 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 219.358795 34.827226 2.6978 -27.023 -1.00 -1.00 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.80 0.00 0.14 12.80 0.08 0.63 12.80 0.19 1.29
143434.21+351009.4 "2HERMES S250 SF J143434.1+351011" Bootes-HerMES-052 218.642380 35.169975 13.5746 6.2603 17.7312 6.5233 10.9324 32.4530 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 218.642552 35.169290 2.1840 -26.464 -1.00 -1.00 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.40 0.00 0.24 12.56 0.04 0.38 12.62 0.20 0.82
142952.47+333523.3 "2HERMES S250 SF J142952.5+333525" Bootes-HerMES-053 217.468780 33.590473 12.5262 6.2516 10.2193 6.5175 3.8382 32.4494 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 217.468656 33.589829 1.8280 -25.454 -1.00 -1.00 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.20 0.00 0.00 12.28 0.04 0.00 12.19 0.22 0.29
143628.08+335524.3 "2HERMES S250 SF J143627.9+335523" Bootes-HerMES-054 219.116410 33.923084 12.1927 6.2481 17.8924 6.5731 12.0495 32.5239 0 -99. -99. -99. -99. -99. -99. -99. -99. 219.117039 33.923422 0.9029 -24.771 -99. -99. -99. -99. 8.82 0.09 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 11.40 0.00 1.14 11.86 0.03 2.44 11.95 0.25 1.95
143725.05+351048.6 "2HERMES S250 SF J143725.0+351048" Bootes-HerMES-057 219.354500 35.180190 9.8568 6.2686 5.7896 6.5172 0.0000 32.4471 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 219.354403 35.180170 2.3280 -25.679 -1.00 -1.00 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 14.10 0.00 0.00 12.39 0.08 0.00 12.41 0.22 0.01
143444.72+352916.4 "2HERMES S250 SF J143444.8+352915" Bootes-HerMES-059 218.686690 35.487610 7.8132 6.2711 12.2698 6.5318 6.4292 32.4740 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 218.686374 35.487903 0.8690 -23.424 -1.00 -1.00 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 11.20 0.10 0.40 11.57 0.10 1.22 11.70 0.27 0.86
143547.62+335309.6 "2HERMES S250 SF J143547.7+335309" Bootes-HerMES-063 218.948900 33.885890 6.2385 6.2521 12.0012 6.5434 6.1887 32.4489 0 -99. -99. -99. -99. -99. -99. -99. -99. 218.948431 33.886024 2.1109 -25.343 -99. -99. -99. -99. 8.97 0.16 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.50 1.10 0.00 12.46 0.07 0.01 12.41 0.20 0.06
142605.30+342129.4 "2HERMES S250 SF J142605.3+342131" Bootes-HerMES-065 216.522370 34.358707 5.6805 6.2658 17.4532 6.5160 11.6362 32.5105 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 216.522125 34.358193 1.5170 -25.417 -1.00 -1.00 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.40 0.30 0.00 12.46 0.07 0.01 12.41 0.20 0.14
142848.32+350315.5 "2HERMES S250 SF J142848.4+350316" Bootes-HerMES-066 217.201690 35.054640 5.2886 6.2476 27.5896 6.5380 30.3666 32.4876 0 -99. -99. -99. -99. -99. -99. -99. -99. 217.201348 35.054329 2.1100 -26.643 -99. -99. -99. -99. 9.42 0.11 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 13.30 0.60 0.00 12.80 0.19 0.01 12.97 0.17 0.43
143201.74+343526.2 "2HERMES S250 SF J143201.5+343526" Bootes-HerMES-067 218.006410 34.590572 5.2023 6.2523 8.2885 6.5196 0.0000 32.4488 0 -99. -99. -99. -99. -99. -99. -99. -99. 218.007271 34.590619 1.0707 -25.220 -99. -99. -99. -99. 8.52 0.41 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 11.90 1.50 0.00 11.94 0.07 0.01 11.95 0.25 0.07
143837.61+352757.8 "2HERMES S250 SF J143837.8+352758" Bootes-HerMES-068 219.657710 35.466200 4.9592 6.2568 18.7035 6.5224 11.0565 32.4654 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 219.656738 35.466059 3.7370 -26.095 -1.00 -1.00 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 13.60 0.20 0.00 13.03 0.04 0.00 12.97 0.15 0.03
142826.37+324810.0 "2HERMES S250 SF J142826.2+324810" Bootes-HerMES-072 217.109470 32.802826 0.0000 7.6545 16.2043 6.5297 2.8377 32.4550 0 -99. -99. -99. -99. -99. -99. -99. -99. 217.109893 32.802799 1.0703 -25.387 -99. -99. -99. -99. 9.02 0.13 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 13.60 0.50 0.00 12.25 0.04 0.01 12.19 0.24 0.01
143259.38+351336.4 "2HERMES S250 SF J143259.2+351337" Bootes-HerMES-073 218.247040 35.227070 0.0000 6.6036 15.5055 6.5120 11.3627 32.4552 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 218.247449 35.226786 3.6370 -28.891 -1.00 -1.00 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 13.90 0.10 0.00 12.91 0.06 0.00 12.97 0.17 0.20
143432.95+344235.5 "2HERMES S250 SF J143432.8+344235" Bootes-HerMES-074 218.636960 34.709920 0.0000 10.0478 11.0272 6.6332 0.0000 32.9407 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 218.637325 34.709868 0.8170 -23.017 -1.00 -1.00 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.90 1.00 0.00 11.94 0.07 0.00 11.70 0.25 0.10
142915.19+343820.3 "2HERMES S250 SF J142915.1+343819" Bootes-HerMES-075 217.313020 34.638710 0.0000 8.0841 10.3164 6.5380 8.0812 32.4744 0 -99. -99. -99. -99. -99. -99. -99. -99. 217.313306 34.638978 2.3513 -27.201 217.313313 34.638979 2.3534 -27.711 9.12 0.03 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 13.10 0.90 0.00 12.39 0.07 0.01 12.41 0.20 0.03
143323.66+345444.8 "2HERMES S250 SF J143323.8+345443" Bootes-HerMES-078 218.349490 34.912170 0.0000 7.3709 9.0175 6.5285 4.1000 32.4674 0 -99. -99. -99. -99. -99. -99. -99. -99. 218.348587 34.912457 3.2918 -26.406 218.348587 34.912460 3.2916 -26.916 9.87 0.12 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.70 0.90 0.00 12.61 0.05 0.00 12.62 0.20 0.00
143126.89+352453.2 "2HERMES S250 SF J143126.7+352453" Bootes-HerMES-079 217.861660 35.414764 0.0000 7.6059 8.9366 6.6791 0.0000 33.1346 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 217.862064 35.414803 0.7928 -24.100 -1.00 -1.00 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 13.80 1.70 0.00 11.83 0.04 0.00 11.70 0.27 0.01
143447.54+345603.0 "2HERMES S250 SF J143447.6+345601" Bootes-HerMES-082 218.698430 34.933730 0.0000 7.7385 7.1936 6.5530 3.3359 32.4856 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 218.698108 34.934179 0.9250 -24.475 -1.00 -1.00 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 14.60 2.10 0.00 11.79 0.04 0.00 11.70 0.27 0.00
141341.12+521220.1 "2HERMES S250 SF J141341.3+521221" EGS-HerMES-004 213.422090 52.205894 44.6987 5.9523 28.5205 5.0712 7.0175 5.6618 1 -99. -99. -99. -99. -99. -99. -99. -99. 213.421337 52.205587 1.2120 -25.204 -99. -99. -99. -99. 8.74 0.10 -99. -99. NA 12.3523 0.382035 1.1989 45.681 14.4736 33.62 8.39392 0.279715 2.35232 10.54 8.18773 12.60 0.00 1.04 12.56 0.04 1.07 12.62 0.20 3.18
141647.20+521115.2 "2HERMES S250 SF J141647.4+521116" EGS-HerMES-006 214.197600 52.187817 36.6434 5.9524 29.4629 5.0028 15.7736 5.1979 1 -99. -99. -99. -99. -99. -99. -99. -99. 214.196705 52.187576 2.1516 -27.099 -99. -99. -99. -99. 9.55 0.03 -99. -99. NA 12.7332 0.283992 0.0161733 52.9014 11.1513 37.8093 8.64777 0.147622 2.7332 10.7939 8.0607 12.80 0.10 0.30 12.86 0.13 0.50 12.97 0.17 1.33
142301.08+533311.8 "2HERMES S250 SF J142301.1+533312" EGS-HerMES-007 215.754900 53.553400 32.1977 5.9581 26.1531 5.0684 9.5792 5.4962 1 -99. -99. -99. -99. -99. -99. -99. -99. 215.754516 53.553287 1.8627 -27.523 -99. -99. -99. -99. 9.07 0.06 -99. -99. NA 12.5426 0.380427 0.58594 48.9663 13.7755 35.5303 8.56282 0.198083 2.5426 10.7089 8.16634 12.70 0.00 0.62 12.72 0.04 0.75 12.80 0.19 2.19
142554.24+532752.5 "2HERMES S250 SF J142554.2+532751" EGS-HerMES-009 216.476070 53.464310 22.6953 5.9590 18.1951 5.0082 17.6448 5.2983 0 -99. -99. -99. -99. -99. -99. -99. -99. 216.476033 53.464600 1.8227 -26.670 -99. -99. -99. -99. 9.33 0.06 -99. -99. NA 12.2453 0.310603 0.976087 35.024 6.56899 27.0769 8.91068 0.216449 2.24531 11.0568 8.81149 12.40 0.00 1.46 12.56 0.05 1.86 12.62 0.20 1.35
142704.16+532537.1 "2HERMES S250 SF J142704.1+532535" EGS-HerMES-010 216.767170 53.426666 11.0638 5.9503 10.3349 4.9996 6.6317 5.1686 0 -99. -99. -99. -99. -99. -99. -99. -99. 216.767348 53.426982 1.8873 -26.355 -99. -99. -99. -99. 9.39 0.20 -99. -99. NA 12.0123 0.859219 0.000528937 39.723 21.9748 30.033 8.44058 0.344273 2.01229 10.5867 8.57442 12.30 0.10 0.02 12.28 0.04 0.05 12.19 0.22 0.39
141701.55+513029.5 "2HERMES S250 SF J141701.6+513029" EGS-HerMES-013 214.256930 51.508286 0.0000 6.0006 11.3635 4.9715 0.6882 5.1668 0 -99. -99. -99. -99. -99. -99. -99. -99. 214.256478 51.508220 0.9256 -23.448 -99. -99. -99. -99. 7.99 0.46 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 14.20 2.50 0.00 12.00 0.06 0.00 11.95 0.25 0.00
160943.66+533041.0 "2HERMES S250 SF J160943.8+533043" ELAIS-N1-HerMES-002 242.432590 53.511997 56.4825 6.0578 41.6887 4.2181 16.1182 4.0878 1 -99. -99. -99. -99. -99. -99. -99. -99. 242.431950 53.511390 1.3279 -26.030 -99. -99. -99. -99. 9.01 0.05 -99. -99. NA 12.4771 0.196896 1.21884 42.6214 6.71951 31.8125 8.67487 0.196798 2.47709 10.821 8.34391 12.60 0.00 1.48 12.72 0.08 2.12 12.80 0.19 1.78
161238.26+532255.0 "2HERMES S250 SF J161238.1+532254" ELAIS-N1-HerMES-003 243.158860 53.381683 46.1880 6.0581 49.3738 4.2306 37.6919 4.6590 1 -99. -99. -99. -99. -99. -99. -99. -99. 243.159429 53.381956 2.1392 -27.811 -99. -99. -99. -99. 9.39 0.03 -99. -99. NA 12.749 0.130933 0.268555 37.8291 3.07048 28.8801 9.30912 0.158049 2.74898 11.4552 8.70626 12.90 0.00 0.90 13.14 0.03 15.58 13.12 0.15 19.63
160953.02+533443.8 "2HERMES S250 SF J160953.0+533444" ELAIS-N1-HerMES-004 242.471070 53.579040 39.0704 6.0621 27.4965 4.2196 13.1263 4.1052 1 -99. -99. -99. -99. -99. -99. -99. -99. 242.470929 53.578840 1.2114 -26.314 -99. -99. -99. -99. 9.04 0.04 -99. -99. NA 12.2024 0.27328 0.0366137 39.6164 8.53343 29.9639 8.52014 0.226689 2.20243 10.6663 8.46384 12.30 0.00 0.07 12.52 0.04 0.44 12.62 0.20 2.25
105705.40+580437.4 "2HERMES SF J105705.6+580437" Lockman-SWIRE-001 164.273160 58.077190 113.7602 7.3829 47.5206 6.5648 16.2163 6.9308 1 -99. -99. -99. -99. -99. -99. -99. -99. 164.272526 58.077074 0.1404 -22.187 -99. -99. -99. -99. 7.86 0.12 -99. -99. NA 11.3444 0.377754 0.021808 46.2114 21.9133 33.9311 7.07602 0.551569 1.34437 9.22215 7.87777 11.75 0.25 0.20 11.39 0.04 0.77 11.16 0.28 1.42
103803.35+572701.7 "2HERMES SF J103803.3+572659" Lockman-SWIRE-002 159.513570 57.449963 78.5782 7.3828 50.9095 6.5602 32.7884 7.0053 1 -99. -99. -99. -99. -99. -99. -99. -99. 159.513970 57.450480 1.2843 -24.367 -99. -99. -99. -99. 8.42 0.06 -99. -99. NA 12.5359 0.186987 0.777494 39.4617 5.43428 29.895 8.87532 0.328071 2.53588 11.0215 8.48557 12.90 0.20 2.33 12.86 0.13 1.92 12.97 0.17 1.57
105106.11+591625.2 "2HERMES SF J105105.9+591624" Lockman-SWIRE-005 162.774610 59.273544 65.1799 7.3822 44.1054 6.5683 27.9767 6.7543 1 -99. -99. -99. -99. -99. -99. -99. -99. 162.775499 59.273678 0.7675 -24.757 -99. -99. -99. -99. 9.49 0.05 -99. -99. NA 11.8744 0.209407 0.422181 28.0506 4.05456 22.4181 8.77715 1.53035 1.87436 10.9233 9.04892 12.20 0.00 3.36 12.46 0.06 6.63 12.41 0.20 5.39
104806.18+563021.4 "2HERMES SF J104806.4+563020" Lockman-SWIRE-006 162.026540 56.505660 64.6856 7.3841 40.1439 5.9334 19.3908 7.9274 1 -99. -99. -99. -99. -99. -99. -99. -99. 162.025762 56.505953 1.9050 -26.145 -99. -99. -99. -99. 9.19 0.28 -99. -99. NA 13.0199 0.299562 0.000743378 65.272 17.5193 44.422 8.50396 0.16707 3.0199 10.6501 7.63018 13.20 0.00 0.66 13.07 0.04 0.49 12.97 0.15 3.68
105259.87+592234.0 "2HERMES SF J105300.1+592234" Lockman-SWIRE-008 163.250600 59.376305 59.5333 7.3912 28.0070 6.8614 15.3340 7.7526 1 -99. -99. -99. -99. -99. -99. -99. -99. 163.249473 59.376123 1.7034 -26.498 -99. -99. -99. -99. 9.39 0.06 -99. -99. NA 13.1889 0.535712 0.220284 89.075 53.6369 56.4415 8.07115 0.238114 3.1889 10.2173 7.02838 13.30 0.00 0.32 12.99 0.13 1.89 12.97 0.17 3.96
110036.64+564134.8 "2HERMES SF J110036.5+564134" Lockman-SWIRE-009 165.152000 56.693050 54.5214 7.3288 31.2986 7.5595 8.4818 8.0584 1 -99. -99. -99. -99. -99. -99. -99. -99. 165.152681 56.693022 0.8336 -25.038 -99. -99. -99. -99. 8.38 0.21 -99. -99. NA 12.1248 0.519711 0.435456 41.2504 18.4535 30.9456 8.28237 0.635765 2.12475 10.4285 8.30374 12.40 0.10 0.44 12.39 0.07 0.31 12.41 0.22 0.75
110029.69+582228.1 "2HERMES SF J110029.8+582228" Lockman-SWIRE-010 165.124130 58.374603 53.7701 7.3821 54.9268 6.5879 36.8349 6.9372 1 -99. -99. -99. -99. -99. -99. -99. -99. 165.123733 58.374492 2.0637 -26.656 -99. -99. -99. -99. 9.37 0.26 -99. -99. NA 12.7883 0.174671 0.0011634 39.7509 4.32667 30.033 9.24098 0.200698 2.7883 11.3871 8.59881 12.90 0.00 0.23 13.14 0.03 7.11 13.12 0.15 7.94
104924.65+562859.9 "2HERMES SF J104924.7+562858" Lockman-SWIRE-011 162.352780 56.483040 52.1311 7.3826 43.2265 6.5434 29.6507 7.0425 1 -99. -99. -99. -99. -99. -99. -99. -99. 162.352711 56.483332 2.0173 -26.628 -99. -99. -99. -99. 9.49 0.15 -99. -99. NA 12.7644 0.215557 0.227578 44.3421 6.40853 32.8548 8.99821 0.175354 2.76438 11.1443 8.37996 12.90 0.00 0.43 13.07 0.04 2.14 13.12 0.15 4.03
103320.29+584224.9 "2HERMES SF J103320.2+584225" Lockman-SWIRE-012 158.334230 58.706950 49.6916 7.3860 31.4596 6.5619 2.4156 7.1822 1 -99. -99. -99. -99. -99. -99. -99. -99. 158.334571 58.706937 0.8727 -24.606 -99. -99. -99. -99. 8.48 0.11 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.10 0.00 0.03 12.39 0.07 0.45 12.41 0.22 0.36
104833.69+600845.6 "2HERMES SF J104834.0+600845" Lockman-SWIRE-013 162.141460 60.146095 43.5034 7.3825 37.5738 4.3286 20.8162 7.0796 1 -99. -99. -99. -99. -99. -99. -99. -99. 162.140391 60.146004 1.7254 -26.748 -99. -99. -99. -99. 9.33 0.11 -99. -99. NA 12.5365 0.249921 0.0283173 40.7266 7.18593 30.6619 8.89114 0.208622 2.53654 11.0373 8.50073 12.70 0.10 1.14 12.86 0.06 1.02 12.80 0.17 4.33
103640.74+565126.0 "2HERMES SF J103640.8+565127" Lockman-SWIRE-014 159.169860 56.857613 40.4523 7.4060 28.3822 6.7979 22.6655 6.9913 1 -99. -99. -99. -99. -99. -99. -99. -99. 159.169755 56.857226 1.2647 -27.306 -99. -99. -99. -99. 9.43 0.08 -99. -99. NA 12.146 0.292077 0.744441 32.5989 6.1483 25.5034 8.85744 0.382124 2.14596 11.0036 8.85761 12.40 0.00 1.74 12.56 0.05 2.26 12.62 0.20 1.10
103651.93+575950.9 "2HERMES SF J103651.8+575950" Lockman-SWIRE-017 159.215880 57.997383 36.9322 7.3818 19.3381 6.5750 8.0027 7.3148 1 -99. -99. -99. -99. -99. -99. -99. -99. 159.216401 57.997491 0.5002 -23.437 -99. -99. -99. -99. 8.45 0.11 -99. -99. NA 11.5186 0.753662 0.000687449 36.7463 25.5518 28.1578 7.81501 0.995635 1.51859 9.96114 8.44255 11.80 0.00 0.03 11.86 0.03 0.18 11.70 0.25 0.98
104505.38+561118.3 "2HERMES SF J104505.3+561115" Lockman-SWIRE-021 161.272050 56.187717 29.3309 7.3882 10.3867 6.5942 1.0146 7.0387 0 -99. -99. -99. -99. -99. -99. -99. -99. 161.272452 56.188428 0.4282 -22.720 -99. -99. -99. -99. 9.80 0.28 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.60 0.00 0.00 11.61 0.05 0.16 11.43 0.27 0.95
105639.43+575721.4 "2HERMES SF J105639.5+575722" Lockman-SWIRE-022 164.164630 57.956146 29.2213 7.3809 9.4540 6.5631 3.1672 6.8413 0 -99. -99. -99. -99. -99. -99. -99. -99. 164.164303 57.955960 0.4531 -22.718 -99. -99. -99. -99. 7.57 0.95 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 13.40 0.00 0.00 11.66 0.05 0.26 11.43 0.27 1.33
105001.04+591111.9 "2HERMES SF J105000.8+591113" Lockman-SWIRE-023 162.503520 59.187070 26.0769 7.3890 28.1048 6.5516 15.1159 6.9391 0 -99. -99. -99. -99. -99. -99. -99. -99. 162.504361 59.186645 2.1676 -26.474 -99. -99. -99. -99. 9.24 0.05 -99. -99. NA 12.5449 0.403611 0.165362 42.66 10.9764 31.8125 8.87467 0.231256 2.54488 11.0208 8.47592 12.80 0.20 0.24 12.80 0.08 0.26 12.80 0.17 1.19
103552.61+584325.6 "2HERMES SF J103552.5+584325" Lockman-SWIRE-025 158.968950 58.723667 24.5171 7.3845 21.7780 6.5511 8.4805 7.2333 0 -99. -99. -99. -99. -99. -99. -99. -99. 158.969237 58.723793 1.7950 -25.291 -99. -99. -99. -99. 8.19 0.17 -99. -99. NA 12.3365 0.60501 0.288387 42.3297 17.114 31.5935 8.62698 0.321249 2.33646 10.7731 8.43665 12.40 0.00 0.24 12.56 0.05 0.24 12.62 0.20 0.33
103301.49+583749.7 "2HERMES SF J103301.6+583750" Lockman-SWIRE-026 158.256600 58.630590 23.9475 7.3857 16.0178 6.4940 0.0000 6.9685 0 -99. -99. -99. -99. -99. -99. -99. -99. 158.256227 58.630496 1.3436 -25.303 -99. -99. -99. -99. 9.55 0.13 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.40 0.10 0.02 12.31 0.03 0.04 12.41 0.22 0.12
104049.10+590624.5 "2HERMES SF J104049.2+590621" Lockman-SWIRE-027 160.205100 59.106080 23.9370 7.3850 10.1399 6.4203 0.2651 6.3070 0 -99. -99. -99. -99. -99. -99. -99. -99. 160.204593 59.106807 1.5828 -25.251 -99. -99. -99. -99. 8.88 0.28 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 13.20 0.00 0.01 12.39 0.08 0.87 12.41 0.22 0.70
105553.51+563434.4 "2HERMES SF J105553.5+563432" Lockman-SWIRE-028 163.973020 56.575780 23.2124 7.3793 4.5268 5.5743 0.0000 6.1481 0 -99. -99. -99. -99. -99. -99. -99. -99. 163.972998 56.576242 0.3215 -22.168 -99. -99. -99. -99. 9.14 0.16 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.60 0.60 0.00 11.34 0.04 0.02 11.16 0.28 0.00
104009.33+560343.2 "2HERMES SF J104009.1+560344" Lockman-SWIRE-029 160.037730 56.062412 23.6514 7.5270 13.4123 8.0604 0.0000 9.1944 0 -99. -99. -99. -99. -99. -99. -99. -99. 160.038891 56.062022 0.3927 -23.837 -99. -99. -99. -99. 7.89 0.05 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 11.25 0.00 0.00 11.49 0.04 0.11 11.43 0.27 0.28
104059.98+564713.3 "2HERMES SF J104059.8+564713" Lockman-SWIRE-031 160.249040 56.787080 20.5105 7.3868 4.6490 6.5307 0.0000 6.9527 0 -99. -99. -99. -99. -99. -99. -99. -99. 160.249940 56.787030 1.3967 -26.423 -99. -99. -99. -99. 9.41 0.08 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.40 0.00 0.00 12.28 0.03 0.01 12.41 0.22 0.25
105126.36+595058.9 "2HERMES SF J105126.3+595057" Lockman-SWIRE-033 162.859540 59.849194 18.3269 7.3931 8.0425 6.6803 0.0000 7.1523 0 -99. -99. -99. -99. -99. -99. -99. -99. 162.859847 59.849706 1.4580 -26.034 -99. -99. -99. -99. 8.95 0.13 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.70 0.00 0.00 12.20 0.04 0.37 12.19 0.22 0.45
104809.19+570241.9 "2HERMES SF J104809.1+570243" Lockman-SWIRE-035 162.037860 57.045525 14.3857 7.3837 15.3841 6.6211 6.6405 7.2250 0 -99. -99. -99. -99. -99. -99. -99. -99. 162.038304 57.044990 3.2487 -28.188 -99. -99. -99. -99. 10.09 0.08 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.80 0.00 0.02 12.86 0.06 0.07 12.80 0.17 0.05
104155.18+571603.0 "2HERMES SF J104155.0+571603" Lockman-SWIRE-038 160.479080 57.267727 8.8507 7.3903 10.8979 6.5446 2.5581 6.9571 0 -99. -99. -99. -99. -99. -99. -99. -99. 160.479957 57.267515 1.7207 -27.288 -99. -99. -99. -99. 9.79 0.07 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 11.90 0.00 0.04 12.16 0.04 0.18 12.19 0.24 0.17
105626.53+563834.6 "2HERMES SF J105626.6+563834" Lockman-SWIRE-039 164.110670 56.642788 8.5694 7.3844 12.4258 6.6284 2.8154 7.0156 0 -99. -99. -99. -99. -99. -99. -99. -99. 164.110566 56.642958 1.2123 -25.090 -99. -99. -99. -99. 9.22 0.08 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 11.60 0.00 0.25 11.94 0.07 0.85 11.95 0.25 0.39
104506.81+594511.7 "2HERMES SF J104507.0+594509" Lockman-SWIRE-045 161.279020 59.752693 4.5931 7.3808 29.1076 6.5465 16.2596 6.9351 0 -99. -99. -99. -99. -99. -99. -99. -99. 161.278416 59.753268 1.7113 -25.489 -99. -99. -99. -99. 8.26 0.67 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.60 0.00 0.01 12.72 0.04 0.06 12.80 0.19 0.04
105210.09+595942.3 "2HERMES SF J105210.2+595940" Lockman-SWIRE-046 163.042500 59.994650 0.0000 8.3596 18.6200 6.7412 6.8811 7.1519 0 -99. -99. -99. -99. -99. -99. -99. -99. 163.042054 59.995087 1.2354 -25.389 -99. -99. -99. -99. 9.15 0.06 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.70 0.00 0.00 12.39 0.08 0.02 12.41 0.22 0.11
105902.04+580848.6 "2HERMES SF J105902.1+580849" Lockman-SWIRE-047 164.758790 58.147070 0.0000 8.7969 17.3141 6.5730 4.9900 6.9576 0 -99. -99. -99. -99. -99. -99. -99. -99. 164.758530 58.146846 2.2444 -27.936 -99. -99. -99. -99. 9.39 0.03 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 13.30 1.10 0.00 12.65 0.04 0.01 12.62 0.19 0.18
110045.90+571412.5 "2HERMES SF J110046.1+571410" Lockman-SWIRE-048 165.192140 57.236332 0.0000 8.5840 14.2370 6.5625 7.1544 6.9244 0 -99. -99. -99. -99. -99. -99. -99. -99. 165.191279 57.236823 1.1384 -25.971 -99. -99. -99. -99. 9.14 0.06 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.10 0.30 0.00 12.20 0.04 0.01 12.19 0.24 0.04
105146.05+592214.0 "2HERMES SF J105146.3+592215" Lockman-SWIRE-049 162.942870 59.371056 0.0000 8.1104 14.2042 6.5894 8.7263 7.0721 0 -99. -99. -99. -99. -99. -99. -99. -99. 162.941879 59.370556 2.9040 -27.505 -99. -99. -99. -99. 9.45 0.11 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.70 0.00 0.01 12.68 0.03 0.07 12.62 0.19 0.25
104156.52+593611.2 "2HERMES SF J104156.5+593612" Lockman-SWIRE-050 160.485460 59.603550 0.0000 7.9918 9.8440 6.5608 10.2268 6.9810 0 -99. -99. -99. -99. -99. -99. -99. -99. 160.485507 59.603119 1.1002 -24.265 -99. -99. -99. -99. 8.40 0.31 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 11.60 0.00 0.29 12.05 0.11 0.58 11.95 0.24 0.52
104129.25+563023.4 "2HERMES SF J104129.1+563025" Lockman-SWIRE-051 160.371150 56.507107 0.0000 7.9632 9.7136 6.6354 4.0280 7.2149 0 -99. -99. -99. -99. -99. -99. -99. -99. 160.371908 56.506508 2.2664 -26.651 -99. -99. -99. -99. 9.70 0.05 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.80 0.10 0.00 12.39 0.08 0.01 12.41 0.22 0.00
104637.53+554340.9 "2HERMES SF J104637.4+554338" Lockman-SWIRE-052 161.655930 55.727264 0.0000 7.3795 8.8141 6.6640 4.1944 7.2968 0 -99. -99. -99. -99. -99. -99. -99. -99. 161.656389 55.728053 1.4067 -25.476 -99. -99. -99. -99. 9.35 0.06 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.10 0.40 0.00 12.05 0.05 0.00 12.19 0.24 0.08
105015.58+570255.7 "2HERMES SF J105015.8+570256" Lockman-SWIRE-053 162.565700 57.049160 0.0000 7.5549 8.1935 6.5501 2.7271 6.9452 0 -99. -99. -99. -99. -99. -99. -99. -99. 162.564937 57.048806 3.2687 -26.319 -99. -99. -99. -99. 9.19 0.21 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.60 0.00 0.00 12.56 0.04 0.00 12.62 0.20 0.02
105153.76+565005.6 "2HERMES SF J105153.9+565005" Lockman-SWIRE-055 162.974600 56.834778 0.0000 7.7708 6.4086 6.5477 8.2432 6.7489 0 -99. -99. -99. -99. -99. -99. -99. -99. 162.974029 56.834900 1.9759 -26.803 -99. -99. -99. -99. 9.45 0.05 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.20 2.00 0.00 12.46 0.07 0.00 12.41 0.20 0.01
172704.67+593736.6 "2HERMES S250 SF J172704.4+593735" FLS-001 261.768550 59.626510 109.0055 7.0671 66.4036 6.0609 20.4138 6.1271 1 -99. -99. -99. -99. -99. -99. -99. -99. 261.769499 59.626843 1.1276 -26.975 -99. -99. -99. -99. 9.30 0.10 -99. -99. NA 12.7436 0.187937 2.06848 48.5641 8.17682 35.2857 8.65071 0.338805 2.74359 10.7968 8.05325 12.90 0.00 3.34 12.91 0.15 1.90 12.97 0.15 3.13
171352.42+584201.2 "2HERMES S250 SF J171352.2+584202" FLS-002 258.467860 58.700626 76.5898 7.0801 45.8520 6.0822 22.4611 5.6634 1 -99. -99. -99. -99. -99. -99. -99. -99. 258.468437 58.700348 0.5212 -24.632 -99. -99. -99. -99. 8.84 0.03 43.89 0.64 BOTH 11.6773 0.213342 0.0248593 29.4772 5.02201 23.4206 8.41591 0.70239 1.67726 10.562 8.88478 11.90 0.00 0.67 12.28 0.04 4.94 12.19 0.22 3.85
171033.21+584456.8 "2HERMES S250 SF J171033.3+584455" FLS-003 257.639130 58.748806 67.4955 7.0778 39.2602 6.0843 27.9145 5.6215 1 -99. -99. -99. -99. -99. -99. -99. -99. 257.638382 58.749127 0.2808 -22.129 -99. -99. -99. -99. 7.79 0.06 -99. -99. NA 10.8607 0.188955 1.85951 20.4639 2.68124 16.9667 8.2563 0.191506 0.860658 10.4024 9.54177 11.10 0.00 2.05 11.79 0.04 9.88 11.70 0.27 8.62
170434.01+591203.5 "2HERMES S250 SF J170433.8+591203" FLS-006 256.140840 59.201027 40.9722 7.1515 12.6335 6.1104 22.9843 6.2988 1 -99. -99. -99. -99. -99. -99. -99. -99. 256.141736 59.200988 1.3579 -25.557 -99. -99. -99. -99. 9.19 0.06 -99. -99. NA 12.2258 0.291078 11.8124 34.1821 6.2798 26.5215 8.86101 0.330274 2.22579 11.0071 8.78135 12.80 0.20 7.09 12.52 0.04 7.25 12.62 0.20 6.70
171652.34+590200.2 "2HERMES S250 SF J171652.3+590159" FLS-007 259.218020 59.033300 37.9969 7.0751 33.8310 6.0842 23.6658 5.6510 1 -99. -99. -99. -99. -99. -99. -99. -99. 259.218102 59.033394 2.3696 -27.088 -99. -99. -99. -99. 9.67 0.22 -99. -99. NA 12.7885 0.240293 0.124492 47.7281 7.71841 34.8015 8.92863 0.146548 2.78853 11.0748 8.28623 12.90 0.00 0.55 13.07 0.04 1.15 12.97 0.15 1.94
171948.31+592423.0 "2HERMES S250 SF J171948.3+592423" FLS-008 259.951600 59.406433 34.7927 7.0541 19.3175 6.0790 4.0084 5.5925 0 -99. -99. -99. -99. -99. -99. -99. -99. 259.951320 59.406399 1.3700 -24.677 -99. -99. -99. -99. 8.70 0.25 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.70 0.00 0.02 12.52 0.06 0.34 12.62 0.20 1.01
171818.15+584905.2 "2HERMES S250 SF J171818.2+584904" FLS-009 259.576080 58.817894 33.6739 7.0602 11.0949 6.0668 0.0000 5.5946 0 -99. -99. -99. -99. -99. -99. -99. -99. 259.575640 58.818118 0.6344 -24.117 -99. -99. -99. -99. 8.88 0.22 43.96 1.87 3XMM -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 13.40 0.00 0.00 11.94 0.07 0.50 11.95 0.25 2.36
172522.05+595251.0 "2HERMES S250 SF J172521.8+595251" FLS-011 261.341250 59.881035 31.4416 7.0641 27.2990 6.0877 19.2250 5.6416 0 -99. -99. -99. -99. -99. -99. -99. -99. 261.341910 59.880844 1.8721 -26.497 -99. -99. -99. -99. 9.03 0.19 -99. -99. NA 12.449 0.293456 0.116171 39.5881 7.59707 29.9639 8.88169 0.204088 2.44905 11.0278 8.57877 12.60 0.00 0.71 12.72 0.08 0.84 12.80 0.19 0.65
171441.20+603402.6 "2HERMES S250 SF J171441.2+603401" FLS-012 258.671780 60.567047 31.3961 7.0702 11.1316 6.1990 6.8415 6.2678 0 -99. -99. -99. -99. -99. -99. -99. -99. 258.671676 60.567396 0.8446 -24.609 -99. -99. -99. -99. 7.97 0.36 -99. -99. NA 12.8946 2.0815 0.196024 110.458 343.399 66.9265 7.2243 0.905474 2.8946 9.37043 6.47583 12.50 0.00 0.23 12.05 0.05 0.51 12.19 0.24 2.39
172649.95+592228.2 "2HERMES S250 SF J172649.8+592225" FLS-014 261.707860 59.373848 26.0115 7.1055 15.6564 6.0765 2.9585 5.5805 0 -99. -99. -99. -99. -99. -99. -99. -99. 261.708155 59.374512 1.5010 -24.784 -99. -99. -99. -99. 8.22 0.46 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.60 0.00 0.01 12.46 0.07 0.20 12.41 0.20 0.31
171124.22+593121.4 "2HERMES S250 SF J171124.3+593122" FLS-016 257.851400 59.522800 22.3307 7.0723 13.5688 6.1032 9.4483 5.7083 0 -99. -99. -99. -99. -99. -99. -99. -99. 257.850937 59.522619 1.4904 -25.950 -99. -99. -99. -99. 8.89 0.12 -99. -99. NA 12.1554 0.647084 0.163101 44.2888 21.6087 32.7792 8.30817 0.307745 2.15536 10.4543 8.29893 12.30 0.00 0.17 12.39 0.08 0.26 12.41 0.22 0.09
172324.82+601749.1 "2HERMES S250 SF J172324.7+601750" FLS-017 260.853030 60.297485 19.7474 7.0923 22.9872 6.1789 18.5883 6.3862 0 -99. -99. -99. -99. -99. -99. -99. -99. 260.853455 60.296979 1.5674 -25.523 -99. -99. -99. -99. 9.19 0.07 -99. -99. NA 12.0516 0.367714 0.0323645 28.0521 5.8091 22.4181 9.11638 0.429893 2.05156 11.2625 9.21095 12.30 0.00 2.06 12.52 0.06 3.09 12.41 0.20 4.40
172310.35+595105.7 "2HERMES S250 SF J172310.1+595106" FLS-018 260.792140 59.851727 18.4662 7.0631 20.6089 6.0940 2.9696 5.7603 0 -99. -99. -99. -99. -99. -99. -99. -99. 260.793158 59.851586 0.9899 -24.811 -99. -99. -99. -99. 8.87 0.09 44.15 2.03 3XMM -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 11.80 0.00 0.75 12.16 0.11 1.98 12.19 0.24 2.01
172317.42+590446.5 "2HERMES S250 SF J172317.6+590446" FLS-019 260.823460 59.079548 18.0685 7.0717 30.7627 6.0830 20.2310 5.6271 0 -99. -99. -99. -99. -99. -99. -99. -99. 260.822588 59.079586 1.5987 -26.280 -99. -99. -99. -99. 9.50 0.08 -99. -99. NA 12.1246 0.332194 0.511361 26.9758 5.07109 21.657 9.27289 0.564759 2.1246 11.419 9.29442 12.40 0.10 6.08 12.56 0.05 7.54 12.62 0.20 8.63
171732.94+594747.4 "2HERMES S250 SF J171733.1+594748" FLS-021 259.388150 59.796932 15.8094 7.0730 24.0940 6.1318 12.4369 5.6108 0 -99. -99. -99. -99. -99. -99. -99. -99. 259.387255 59.796523 1.0596 -25.271 -99. -99. -99. -99. 8.88 0.18 44.36 1.79 3XMM 11.6011 0.477812 0.636862 22.6607 6.18607 18.6037 8.99806 1.28591 1.60108 11.1442 9.54311 11.80 0.10 2.69 12.20 0.04 5.01 12.19 0.24 4.06
172452.18+582854.3 "2HERMES S250 SF J172452.1+582852" FLS-022 261.217300 58.481174 13.5910 7.0718 9.3886 6.0902 5.5827 5.6179 0 -99. -99. -99. -99. -99. -99. -99. -99. 261.217422 58.481767 2.3151 -25.748 -99. -99. -99. -99. 8.69 0.30 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.70 0.00 0.01 12.46 0.07 0.18 12.41 0.20 0.20
170716.58+602431.8 "2HERMES S250 SF J170716.5+602431" FLS-024 256.819000 60.408720 6.0204 7.0675 9.3585 6.0728 6.1539 5.5891 0 -99. -99. -99. -99. -99. -99. -99. -99. 256.819084 60.408850 1.8083 -26.137 -99. -99. -99. -99. 9.80 0.12 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 11.90 0.20 0.00 12.25 0.04 0.01 12.19 0.24 0.02
021348.24-054824.1 "2HERMES S250 SF J021348.2-054823" XMM-LSS-SWIRE-001 33.451073 -5.806586 88.5243 9.7227 61.1817 7.7421 30.8862 6.7530 1 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 33.451034 -5.806707 1.6347 -24.876 -1.00 -1.00 -99. -99. NA 12.888 0.203061 0.00152616 49.3969 8.09446 35.7765 8.85546 0.210854 2.88804 11.0016 8.11355 13.20 0.10 0.86 13.14 0.08 1.12 13.12 0.15 1.54
021329.89-052139.1 "2HERMES S250 SF J021329.7-052138" XMM-LSS-SWIRE-002 33.374004 -5.360760 76.8735 9.7039 37.8875 7.6908 13.3800 6.4351 1 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 33.374555 -5.360876 0.7464 -25.041 -1.00 -1.00 -99. -99. NA 12.4524 0.456597 0.0641344 53.7137 26.7743 38.2471 8.0817 0.616209 2.45245 10.2278 7.77539 12.20 0.20 0.68 12.46 0.06 0.37 12.41 0.20 4.09
022227.80-064553.7 "2HERMES S250 SF J022227.7-064551" XMM-LSS-SWIRE-003 35.615746 -6.764443 74.6615 9.6915 81.4270 7.6791 65.1558 6.1761 1 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 35.615848 -6.764923 2.1580 -25.200 -1.00 -1.00 -99. -99. NA 12.9662 0.111587 0.492281 36.7095 2.54844 28.1578 9.58782 0.376113 2.96617 11.7339 8.76777 13.20 0.10 2.80 13.39 0.04 27.76 13.38 0.12 38.75
022203.33-045421.3 "2HERMES S250 SF J022203.4-045421" XMM-LSS-SWIRE-007 35.514370 -4.906103 42.0620 9.7009 26.8384 7.7064 2.7423 6.3385 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 35.513906 -4.905924 1.0231 -23.713 -1.00 -1.00 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.20 0.30 0.02 12.46 0.07 0.20 12.41 0.20 0.18
022945.61-043913.7 "2HERMES S250 SF J022945.4-043915" XMM-LSS-SWIRE-011 37.439457 -4.654358 36.4346 9.7064 38.7138 7.6781 26.4572 6.1597 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 37.440069 -4.653819 2.2817 -25.660 -1.00 -1.00 -99. -99. NA 12.7277 0.265574 3.63183e-06 42.0051 7.34544 31.4484 9.10287 0.195916 2.72769 11.249 8.52131 12.90 0.00 0.04 12.91 0.15 1.78 12.97 0.15 3.58
022118.45-042238.6 "2HERMES S250 SF J022118.4-042238" XMM-LSS-SWIRE-012 35.326940 -4.377351 34.8744 9.7041 24.1365 7.6776 15.0721 6.3357 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 35.326914 -4.377407 0.8267 -24.112 -1.00 -1.00 -99. -99. NA 11.6674 0.429116 0.0833795 28.3259 8.54776 22.6255 8.56501 0.817501 1.66742 10.7111 9.04372 11.90 0.00 0.29 12.25 0.04 1.42 12.19 0.22 0.68
023049.71-043516.8 "2HERMES S250 SF J023049.8-043518" XMM-LSS-SWIRE-013 37.707603 -4.588356 33.5829 9.7051 41.0602 7.8587 16.6375 7.4707 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 37.707138 -4.588025 2.3300 -26.998 -1.00 -1.00 -99. -99. NA 12.7606 0.387175 1.44676 44.9236 11.3929 33.1588 9.01205 0.247036 2.76055 11.1582 8.39762 12.90 0.00 1.67 12.91 0.12 1.75 12.97 0.15 2.37
021721.84-063139.2 "2HERMES S250 SF J021721.9-063141" XMM-LSS-SWIRE-014 34.341396 -6.528141 32.8393 9.7036 38.5262 7.6752 26.8812 6.1716 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 34.341011 -6.527567 2.9420 -27.222 -1.00 -1.00 -99. -99. NA 12.9655 0.275164 0.0130576 49.9602 9.16278 36.1076 9.08622 0.155679 2.96549 11.2323 8.26686 13.10 0.00 0.13 13.22 0.08 1.45 13.12 0.14 1.79
021650.17-061447.9 "2HERMES S250 SF J021650.2-061448" XMM-LSS-SWIRE-016 34.209290 -6.246804 30.6622 9.7066 19.7764 7.6654 8.7450 6.1737 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 34.209079 -6.246639 0.7565 -23.549 -1.00 -1.00 -99. -99. NA 11.6518 0.699806 0.0105587 33.496 18.7528 26.0975 8.19922 0.716269 1.65181 10.3454 8.69354 12.00 0.20 0.02 12.05 0.11 0.35 11.95 0.24 0.66
021540.04-041725.4 "2HERMES S250 SF J021539.8-041725" XMM-LSS-SWIRE-019 33.916046 -4.290293 28.8178 9.7016 23.2080 7.6792 14.4018 6.1967 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 33.916864 -4.290403 2.4902 -24.705 -1.00 -1.00 -99. -99. NA 12.7599 0.475744 0.0142173 56.5911 20.2779 39.7739 8.59108 0.197962 2.75986 10.7372 7.97735 12.70 0.00 0.17 12.86 0.13 0.41 12.80 0.17 0.54
021226.48-033555.0 "2HERMES S250 SF J021226.6-033554" XMM-LSS-SWIRE-020 33.110840 -3.598481 27.7931 9.7007 28.4983 7.7489 21.7631 6.6089 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 33.110344 -3.598638 2.7250 -28.696 -1.00 -1.00 -99. -99. NA 12.7892 0.352637 0.0496849 47.5355 11.0119 34.7215 8.98062 0.184681 2.78921 11.1267 8.33754 12.90 0.00 0.19 12.91 0.12 0.64 12.97 0.15 0.46
021105.50-044845.9 "2HERMES S250 SF J021105.3-044843" XMM-LSS-SWIRE-021 32.772476 -4.812116 27.7178 9.6942 21.3653 7.6968 12.2869 6.1793 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 32.772921 -4.812773 2.3655 -26.096 -1.00 -1.00 -99. -99. NA 12.7174 0.552612 0.00256616 58.1359 25.0366 40.6068 8.48211 0.219403 2.71744 10.6282 7.91079 12.80 0.00 0.08 12.80 0.08 0.42 12.80 0.19 0.07
023026.76-044354.9 "2HERMES S250 SF J023026.8-044354" XMM-LSS-SWIRE-022 37.611935 -4.731722 27.2239 9.7229 15.1770 7.6359 4.6844 6.1761 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 37.611500 -4.731940 3.1985 -27.121 -1.00 -1.00 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 13.60 0.00 0.00 12.99 0.04 0.81 12.97 0.17 0.90
022826.64-033712.8 "2HERMES S250 SF J022826.7-033713" XMM-LSS-SWIRE-023 37.111580 -3.620465 26.1393 9.7038 14.6101 7.6716 4.8831 6.1794 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 37.111029 -3.620244 1.8970 -24.756 -1.00 -1.00 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.80 0.00 0.04 12.56 0.04 0.39 12.62 0.20 0.39
022232.69-061445.2 "2HERMES S250 SF J022232.8-061445" XMM-LSS-SWIRE-024 35.636700 -6.246031 22.2733 9.7012 11.0418 7.7188 6.9287 6.4770 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 35.636244 -6.245916 1.9749 -24.027 -1.00 -1.00 -99. -99. NA 12.7536 1.61232 0.0781338 83.0807 136.528 53.5301 7.80396 0.481788 2.75364 9.95009 7.19645 12.90 0.00 0.11 12.46 0.06 0.58 12.41 0.20 0.78
022223.42-053853.7 "2HERMES S250 SF J022223.5-053852" XMM-LSS-SWIRE-027 35.597930 -5.647875 21.7721 9.7038 22.7908 7.6798 11.6579 6.4020 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 35.597616 -5.648258 2.3000 -25.665 -1.00 -1.00 -99. -99. NA 12.5498 0.593655 0.116253 47.6167 19.747 34.7215 8.68532 0.267366 2.5498 10.8314 8.28164 12.60 0.00 0.11 12.72 0.04 0.14 12.80 0.19 0.33
023053.86-035702.0 "2HERMES S250 SF J023053.7-035702" XMM-LSS-SWIRE-028 37.723763 -3.950752 20.9186 9.6892 9.3927 7.6746 4.7673 6.1689 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 37.724418 -3.950581 0.6939 -23.518 -1.00 -1.00 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.00 0.00 0.00 11.79 0.04 0.01 11.70 0.27 0.29
022029.83-025623.4 "2HERMES S250 SF J022029.9-025621" XMM-LSS-SWIRE-029 35.124730 -2.939249 20.6207 9.6963 21.2666 7.6872 8.2953 6.2631 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 35.124333 -2.939835 2.4330 -25.500 -1.00 -1.00 -99. -99. NA 12.6034 0.753213 0.38857 52.2569 28.0183 37.3765 8.57839 0.29927 2.60338 10.7245 8.12114 12.70 0.00 0.30 12.72 0.04 0.58 12.80 0.19 0.57
022907.68-051052.6 "2HERMES S250 SF J022907.5-051050" XMM-LSS-SWIRE-030 37.281612 -5.180812 18.2314 9.7026 17.9174 7.8619 0.0000 7.9549 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 37.282013 -5.181280 2.2830 -27.109 -1.00 -1.00 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.60 0.00 0.08 12.65 0.03 0.00 12.62 0.19 0.21
022111.26-022919.3 "2HERMES S250 SF J022111.1-022919" XMM-LSS-SWIRE-031 35.296474 -2.488864 17.5599 9.7013 3.7789 7.6671 0.0000 6.1938 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 35.296921 -2.488702 0.5286 -24.449 -1.00 -1.00 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 11.30 1.20 0.00 11.49 0.07 0.02 11.43 0.27 0.00
023044.13-041021.3 "2HERMES S250 SF J023044.0-041024" XMM-LSS-SWIRE-033 37.683640 -4.173338 15.5535 9.6295 11.9723 7.7041 7.4678 6.2597 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 37.683895 -4.172600 2.1770 -25.303 -1.00 -1.00 -99. -99. NA 12.3559 1.1312 0.00795417 52.0607 43.4518 37.2905 8.30439 0.390787 2.35588 10.4505 8.09464 12.40 0.00 0.01 12.46 0.06 0.06 12.41 0.20 0.27
021236.82-041138.2 "2HERMES S250 SF J021236.8-041137" XMM-LSS-SWIRE-038 33.153564 -4.193744 12.0716 9.7043 15.9107 7.7296 15.0690 6.6087 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 33.153435 -4.193963 2.4315 -26.106 -1.00 -1.00 -99. -99. NA 12.3263 0.672598 0.0287688 34.3569 13.6801 26.6439 9.11443 0.388731 2.32632 11.2606 8.93424 12.40 0.00 0.58 12.65 0.03 0.60 12.62 0.19 1.11
022120.73-051217.9 "2HERMES S250 SF J022120.8-051218" XMM-LSS-SWIRE-042 35.337025 -5.205202 7.4085 9.6986 7.9370 7.7025 2.6993 6.3577 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 35.336383 -5.204995 1.0055 -24.215 -1.00 -1.00 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.10 1.20 0.00 11.86 0.03 0.00 11.70 0.25 0.03
022935.02-034010.8 "2HERMES S250 SF J022935.0-034007" XMM-LSS-SWIRE-043 37.396027 -3.668884 7.1413 9.7045 17.7350 7.6838 4.8135 6.4800 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 37.395955 -3.669667 1.7700 -27.040 -1.00 -1.00 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 13.80 0.50 0.00 12.52 0.04 0.00 12.62 0.20 0.09
021703.33-040523.5 "2HERMES S250 SF J021703.3-040525" XMM-LSS-SWIRE-046 34.264084 -4.090494 0.0000 10.2124 7.9700 7.8267 0.0000 6.7751 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 34.263905 -4.089865 1.7982 -25.109 -1.00 -1.00 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.20 0.00 0.00 12.16 0.11 0.00 12.19 0.24 0.01
015950.24+002340.8 "HerS V14 J295734.18 +02341.15" HerS-001 29.959494 0.394765 449.8442 10.2619 176.5811 10.2772 53.3382 11.1315 1 -99. -99. -99. -99. -99. -99. -99. -99. 29.959367 0.394673 0.1627 -23.706 -99. -99. -99. -99. 8.06 0.05 43.91 2.01 3XMM 12.4292 0.196755 0.470013 63.1613 17.8321 43.311 7.5769 0.12205 2.42925 9.72303 7.29378 12.50 0.00 0.94 12.20 0.04 0.90 12.19 0.24 64.54
012546.22-001141.9 "HerS V14 J212634.77 -01143.43" HerS-002 21.442991 -0.195397 151.5512 11.0967 134.8502 10.8368 113.6899 12.0903 1 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 21.442624 -0.194974 0.8950 -23.289 -1.00 -1.00 -99. -99. NA 12.3124 0.0963055 3.60507 22.5034 1.21466 18.4756 9.68718 0.0827487 2.31236 11.8333 9.52094 12.80 0.10 43.19 13.14 0.03 61.58 13.12 0.15 73.61
010249.02-010544.8 "HerS V14 J154215.90 -10545.40" HerS-003 15.704416 -1.095943 121.9027 10.1244 72.2337 10.7061 26.1297 10.5826 1 -99. -99. -99. -99. -99. -99. -99. -99. 15.704261 -1.095801 1.0368 -24.224 -99. -99. -99. -99. 8.47 0.20 -99. -99. NA 12.7081 0.282885 0.296493 46.614 11.5899 34.1663 8.67496 0.838041 2.70812 10.8211 8.11297 12.90 0.00 1.48 12.91 0.15 0.26 12.97 0.15 0.95
021859.86+002855.8 "HerS V14 J344456.65 +02856.98" HerS-004 34.749070 0.482494 130.0727 11.2239 59.0964 10.9244 26.7425 12.0180 1 -99. -99. -99. -99. -99. -99. -99. -99. 34.749443 0.482168 0.3512 -23.099 -99. -99. -99. -99. 7.85 0.15 -99. -99. NA 11.9198 0.391449 0.0763715 40.5043 16.664 30.521 7.98038 0.69688 1.91983 10.1265 8.20668 12.10 0.00 0.17 12.20 0.04 0.58 12.19 0.24 2.82
005642.28+000104.7 "HerS V14 J141033.26 +00104.18" HerS-005 14.175906 0.017827 116.9725 10.0938 91.1796 10.2289 61.8555 11.1701 1 -99. -99. -99. -99. -99. -99. -99. -99. 14.176195 0.017982 1.0767 -24.259 -99. -99. -99. -99. 7.66 1.90 -99. -99. NA 12.4432 0.151087 0.58701 29.6981 2.83393 23.5287 9.30213 0.27617 2.44316 11.4483 9.00509 12.80 0.00 5.39 13.11 0.19 13.96 12.97 0.15 19.38
015134.81-000010.4 "HerS V14 J275342.54 -00009.88" HerS-006 27.895151 -0.002745 115.3996 10.5009 49.1517 10.0178 24.2982 10.9554 1 -99. -99. -99. -99. -99. -99. -99. -99. 27.895058 -0.002896 0.3458 -22.064 -99. -99. -99. -99. 8.12 0.12 -99. -99. NA 11.9372 0.439262 0.232411 43.6774 21.1837 32.404 7.84958 1.17452 1.93719 9.99571 8.05852 12.10 0.00 0.27 12.16 0.04 0.35 11.95 0.24 8.79
021447.00-003250.6 "HerS V14 J334145.49 -03250.52" HerS-007 33.695970 -0.547366 106.3086 9.9961 47.8172 10.2580 19.8826 11.0551 1 -99. -99. -99. -99. -99. -99. -99. -99. 33.695840 -0.547400 0.3489 -22.342 -99. -99. -99. -99. -1.00 -1.00 -99. -99. NA 11.8968 0.485143 0.013503 43.1823 22.8568 32.1069 7.83226 1.60649 1.8968 9.97838 8.08159 11.90 0.40 0.08 12.16 0.11 1.09 11.95 0.24 5.71
012313.35+011429.3 "HerS V14 J204821.59 +11430.73" HerS-008 20.805998 1.241869 107.2997 10.8298 50.7153 11.0312 0.0000 13.5683 1 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 20.805645 1.241486 0.4669 -22.848 -1.00 -1.00 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.30 0.20 0.08 12.31 0.03 0.31 12.41 0.22 3.92
011536.92-000011.0 "HerS V14 J185413.43 -00009.73" HerS-009 18.903730 -0.002704 92.7410 9.9342 37.5334 10.1327 18.1878 10.7093 1 -99. -99. -99. -99. -99. -99. -99. -99. 18.903852 -0.003059 0.5316 -22.318 -99. -99. -99. -99. 8.24 0.35 43.88 1.32 3XMM 12.4708 0.671023 0.147356 60.5908 50.0768 41.9371 7.81588 1.66699 2.47082 9.96201 7.4912 12.60 0.00 0.24 12.31 0.08 0.54 12.19 0.22 4.27
005743.78-001158.9 "HerS V14 J142555.85 -01159.77" HerS-010 14.432181 -0.199935 93.9197 10.1555 62.4304 10.3494 27.2941 11.2421 1 -99. -99. -99. -99. -99. -99. -99. -99. 14.432442 -0.199721 1.0724 -23.983 -99. -99. -99. -99. 8.08 0.76 -99. -99. NA 12.4922 0.290091 0.0705988 39.3445 8.8011 29.8262 8.79518 0.920425 2.49222 10.9413 8.44909 12.80 0.10 1.36 12.86 0.13 1.23 12.97 0.17 3.91
014545.13+004043.3 "HerS V14 J262615.39 +04040.80" HerS-011 26.437607 0.678001 92.2458 10.0611 72.3608 10.1045 42.8083 10.7030 1 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 26.438048 0.678703 2.5660 -27.114 -1.00 -1.00 -99. -99. NA 13.3232 0.213785 0.0255929 61.5101 9.72537 42.4227 9.00712 0.149997 3.32323 11.1533 7.83002 13.40 0.00 0.52 13.43 0.04 0.21 13.38 0.11 0.54
015733.87-004824.4 "HerS V14 J292327.18 -04823.55" HerS-012 29.390884 -0.806541 102.3655 11.1944 65.1186 10.9993 45.4849 12.1823 1 -99. -99. -99. -99. -99. -99. -99. -99. 29.391151 -0.806804 1.5452 -26.651 29.391151 -0.806808 1.5497 -26.911 9.36 0.04 44.98 1.70 3XMM 12.8495 0.236404 0.854094 44.5195 7.70366 32.9305 9.00253 0.377255 2.84954 11.1487 8.29912 13.20 0.30 2.04 13.22 0.08 1.83 13.12 0.14 3.19
015331.01-000326.1 "HerS V14 J282246.44 -00325.58" HerS-013 28.379568 -0.057104 85.6402 10.0363 75.7513 10.0898 45.5974 10.8389 1 -99. -99. -99. -99. -99. -99. -99. -99. 28.379216 -0.057264 1.9071 -26.154 -99. -99. -99. -99. 8.24 0.11 -99. -99. NA 12.9268 0.197124 8.81675e-06 42.4802 5.47259 31.7394 9.22751 0.296269 2.9268 11.3736 8.44684 13.20 0.10 0.64 13.28 0.06 4.19 13.27 0.14 2.61
013315.20-003452.3 "HerS V14 J231847.10 -03452.19" HerS-016 23.313084 -0.581164 83.3520 10.5680 36.7567 10.4970 9.5888 11.0367 1 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 23.313351 -0.581205 0.6280 -23.678 -1.00 -1.00 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.40 0.00 0.02 12.39 0.07 0.07 12.41 0.22 0.67
013245.30-004610.0 "HerS V14 J231118.81 -04610.21" HerS-017 23.188559 -0.769501 78.1609 10.1171 52.0199 10.2362 34.6572 10.6158 1 -99. -99. -99. -99. -99. -99. -99. -99. 23.188759 -0.769447 1.4725 -26.271 23.188775 -0.769445 1.4700 -26.611 9.36 0.07 -99. -99. NA 12.6635 0.271718 0.401706 41.7915 8.11537 31.3039 8.92521 0.36983 2.66354 11.0713 8.40781 12.80 0.00 0.66 12.91 0.15 0.96 12.97 0.15 2.81
012925.81-005900.2 "HerS V14 J222126.05 -05858.66" HerS-019 22.357235 -0.982960 84.2068 11.1737 37.2151 10.9199 7.3618 12.4906 1 -99. -99. -99. -99. -99. -99. -99. -99. 22.357571 -0.983412 0.7114 -24.047 -99. -99. -99. -99. 8.59 0.16 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.90 0.00 0.22 12.52 0.06 0.31 12.41 0.20 3.51
011922.85-004419.7 "HerS V14 J195042.49 -04418.43" HerS-022 19.845135 -0.738452 74.3131 10.0828 54.4851 10.1883 25.9728 11.1380 1 -99. -99. -99. -99. -99. -99. -99. -99. 19.845227 -0.738822 1.0566 -25.652 -99. -99. -99. -99. 8.65 0.11 -99. -99. NA 12.3032 0.311351 0.0416414 34.5516 7.60061 26.7669 8.85783 1.17794 2.30321 11.004 8.70076 12.60 0.00 1.68 12.72 0.04 1.65 12.80 0.19 1.87
014403.52+015405.9 "HerS V14 J260050.41 +15407.21" HerS-023 26.014004 1.902003 77.9675 10.6841 76.7688 11.3978 52.0452 11.4098 1 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 26.014692 1.901643 2.1750 -26.641 -1.00 -1.00 -99. -99. NA 13.0072 0.19744 0.0169218 42.319 5.15272 31.5935 9.35354 0.281571 3.00717 11.4997 8.4925 13.10 0.00 0.16 13.34 0.06 4.96 13.27 0.12 8.41
015045.24+010430.4 "HerS V14 J274118.10 +10431.80" HerS-024 27.688360 1.075500 73.4831 10.2043 65.5224 10.3046 42.7266 11.4007 1 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 27.688526 1.075131 1.6670 -24.507 -1.00 -1.00 -99. -99. NA 12.7023 0.224659 0.037339 36.9957 5.20563 28.353 9.2353 0.486371 2.70229 11.3814 8.67914 12.80 0.10 0.21 13.14 0.03 4.43 13.12 0.15 5.87
021114.03-005327.5 "HerS V14 J324829.36 -05326.11" HerS-025 32.808155 -0.890587 73.0388 10.1912 27.3715 10.7800 15.4939 11.0154 1 -99. -99. -99. -99. -99. -99. -99. -99. 32.808467 -0.890989 1.4838 -25.730 -99. -99. -99. -99. 9.37 0.09 -99. -99. NA 13.7885 1.32266 0.241332 151.995 302.518 87.821 7.68387 0.56992 3.78847 9.83 6.04153 13.80 0.00 0.29 12.99 0.04 1.95 12.97 0.17 2.17
013241.58+002730.3 "HerS V14 J231023.92 +02729.86" HerS-026 23.173310 0.458295 72.0412 10.2925 59.1747 10.1546 36.3544 11.3304 1 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 23.173274 0.458444 0.9728 -23.660 -1.00 -1.00 -99. -99. NA 12.1257 0.251556 0.0266443 27.9505 4.42013 22.3665 9.08337 1.01364 2.12572 11.2295 9.10378 12.60 0.20 6.26 12.68 0.04 5.38 12.80 0.19 7.54
020950.71-000506.4 "HerS V14 J322740.28 -00506.49" HerS-027 32.461190 -0.085136 75.4656 10.9110 64.2036 10.4339 41.8060 11.4832 1 -99. -99. -99. -99. -99. -99. -99. -99. 32.461295 -0.085126 2.8282 -29.373 32.461303 -0.085136 2.8502 -29.708 10.18 0.10 45.50 1.47 CSC 13.3141 0.243917 0.056598 61.193 10.5511 42.3251 9.04093 0.152545 3.31405 11.1871 7.87301 13.40 0.00 0.39 13.43 0.04 0.06 13.38 0.11 0.60
020646.31+010505.5 "HerS V14 J314135.09 +10506.36" HerS-028 31.693080 1.085100 78.8315 11.5806 82.4735 11.0142 68.1009 12.2913 1 -99. -99. -99. -99. -99. -99. -99. -99. 31.692984 1.084879 2.2697 -26.898 31.692988 1.084868 2.2750 -26.687 9.34 0.06 -99. -99. NA 13.0475 0.173596 0.439159 39.3616 4.00911 29.8262 9.54836 0.389187 3.04751 11.6945 8.64698 13.10 0.10 0.56 13.39 0.04 9.29 13.38 0.12 13.39
021026.42+005201.7 "HerS V14 J323637.43 +05200.27" HerS-030 32.610397 0.866741 69.0718 10.2477 52.8550 10.4203 36.7944 10.8379 1 -99. -99. -99. -99. -99. -99. -99. -99. 32.610107 0.867162 1.3814 -24.602 -99. -99. -99. -99. 8.40 0.37 -99. -99. NA 12.486 0.260122 0.287652 34.9483 5.87884 27.0146 9.08185 0.641253 2.48605 11.228 8.74193 12.80 0.00 1.12 12.86 0.06 2.15 12.97 0.17 3.00
020216.40+010913.5 "HerS V14 J303407.66 +10913.16" HerS-031 30.568794 1.153655 75.9563 11.3841 28.7695 11.4712 20.0335 12.4437 1 -99. -99. -99. -99. -99. -99. -99. -99. 30.568374 1.153763 0.8288 -23.945 -99. -99. -99. -99. 7.83 0.75 -99. -99. NA 12.6107 0.783554 0.565901 60.2237 52.2498 41.7444 8.04423 0.805078 2.61075 10.1904 7.57961 12.60 0.00 0.57 12.52 0.04 0.84 12.62 0.20 1.47
021613.77-003334.8 "HerS V14 J340326.78 -03333.69" HerS-032 34.057438 -0.559358 66.9465 10.1040 67.0615 10.4339 25.4771 10.7660 1 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 34.057382 -0.559667 1.5660 -24.601 -1.00 -1.00 -99. -99. NA 12.6129 0.274794 1.56209 35.917 6.17021 27.6438 9.18725 0.613398 2.61287 11.3334 8.72052 12.90 0.00 1.47 12.91 0.15 3.43 12.97 0.15 5.91
012748.31-001333.0 "HerS V14 J215703.35 -01333.64" HerS-033 21.950930 -0.226012 65.4910 9.9827 24.5713 10.1922 12.6042 11.0882 1 -99. -99. -99. -99. -99. -99. -99. -99. 21.951311 -0.225857 2.0748 -27.994 -99. -99. -99. -99. 9.65 0.06 -99. -99. NA 13.9202 0.0626635 0.233899 170.0 0.0 97.4088 7.71376 0.0615963 3.92016 9.85989 5.93973 13.70 0.00 0.13 13.07 0.04 3.76 13.12 0.15 4.64
010540.75-003313.9 "HerS V14 J162509.98 -03313.58" HerS-035 16.419440 -0.553772 66.8293 10.2234 35.7722 10.2698 8.3390 11.3860 1 -99. -99. -99. -99. -99. -99. -99. -99. 16.419814 -0.553863 1.1786 -26.478 -99. -99. -99. -99. 10.59 0.06 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.80 0.20 0.18 12.72 0.04 0.14 12.80 0.19 0.96
014953.24-002530.1 "HerS V14 J272819.10 -02528.63" HerS-036 27.471972 -0.424620 67.2888 10.3297 30.0173 10.3973 10.5200 11.0913 1 -99. -99. -99. -99. -99. -99. -99. -99. 27.471849 -0.425046 0.6675 -22.743 -99. -99. -99. -99. 8.27 0.28 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.60 0.00 0.02 12.31 0.08 0.20 12.41 0.22 1.79
005905.51+000651.6 "HerS V14 J144623.46 +00651.68" HerS-037 14.773183 0.114354 66.8556 10.2794 64.5788 10.2131 63.6125 11.3272 1 -99. -99. -99. -99. -99. -99. -99. -99. 14.772963 0.114353 0.7189 -25.489 -99. -99. -99. -99. 8.94 0.13 45.62 1.36 CSC 11.7173 0.172379 1.79123 18.1571 1.62848 15.2264 9.48076 0.129904 1.71726 11.6269 9.90963 12.20 0.00 21.27 12.52 0.06 25.39 12.62 0.20 16.37
012723.02-011556.2 "HerS V14 J215046.67 -11555.87" HerS-038 21.846296 -1.265519 71.5541 11.0453 60.2725 10.9301 31.9946 11.8407 1 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 21.845958 -1.265628 1.4977 -24.775 -1.00 -1.00 -99. -99. NA 12.6076 0.288541 0.0368516 37.8668 7.26834 28.8801 9.06648 0.514913 2.60758 11.2126 8.60502 12.80 0.00 0.41 12.91 0.15 1.31 12.97 0.15 3.59
021218.49+004455.5 "HerS V14 J330439.27 +04456.54" HerS-040 33.077576 0.749038 68.1440 10.6777 77.5072 10.2026 68.7445 11.0175 1 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 33.077063 0.748772 2.8980 -25.899 -1.00 -1.00 -99. -99. NA 13.2514 0.164504 0.523916 45.2261 4.35505 33.3886 9.55833 0.195659 3.25138 11.7045 8.45308 13.40 0.10 0.34 13.51 0.04 8.42 13.50 0.11 9.99
011430.24+000420.9 "HerS V14 J183735.12 +00419.42" HerS-041 18.626423 0.072061 65.3757 10.3143 41.0427 10.3359 5.9376 11.7603 1 -99. -99. -99. -99. -99. -99. -99. -99. 18.626011 0.072483 0.4554 -22.174 -99. -99. -99. -99. 8.42 0.74 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 11.60 0.00 0.05 12.05 0.11 1.28 11.95 0.24 1.90
011720.55-010337.8 "HerS V14 J192009.20 -10336.44" HerS-043 19.335890 -1.060122 64.7489 10.3784 31.5078 10.2566 21.6676 11.2816 1 -99. -99. -99. -99. -99. -99. -99. -99. 19.335643 -1.060514 1.0111 -24.211 -99. -99. -99. -99. 8.25 0.40 -99. -99. NA 12.3847 0.516135 0.466458 45.136 20.1452 33.3118 8.40807 0.562495 2.38469 10.5542 8.16951 12.40 0.00 0.46 12.61 0.05 0.52 12.62 0.20 0.40
012836.38+004933.4 "HerS V14 J220903.92 +04932.69" HerS-044 22.151089 0.825747 64.0628 10.3089 61.5378 10.4800 54.4075 10.8800 1 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 22.151599 0.825958 2.2140 -24.932 -1.00 -1.00 -99. -99. NA 12.9221 0.195605 0.840024 39.0543 4.4713 29.6209 9.43014 0.300081 2.92214 11.5763 8.65413 13.10 0.10 0.95 13.28 0.06 7.02 13.27 0.14 8.44
014040.71+001758.1 "HerS V14 J251010.06 +01759.52" HerS-046 25.169460 0.299867 61.4890 10.0830 20.8484 10.2224 7.1524 10.8328 1 -99. -99. -99. -99. -99. -99. -99. -99. 25.169643 0.299499 0.4044 -22.640 -99. -99. -99. -99. 8.18 0.09 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.90 0.00 0.00 11.94 0.07 0.31 11.95 0.25 3.14
012602.99-000822.5 "HerS V14 J213045.58 -00825.34" HerS-048 21.512660 -0.140373 61.5847 10.2391 39.8372 10.3960 8.1387 10.5615 1 -99. -99. -99. -99. -99. -99. -99. -99. 21.512469 -0.139597 0.4036 -23.747 -99. -99. -99. -99. 8.61 0.04 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 11.40 0.00 0.09 12.00 0.06 1.36 11.95 0.25 0.35
014349.45+010833.5 "HerS V14 J255723.11 +10833.20" HerS-049 25.956419 1.142556 62.2931 10.3990 41.9439 10.3066 20.0680 11.5139 1 -99. -99. -99. -99. -99. -99. -99. -99. 25.956049 1.142658 1.6984 -24.961 -99. -99. -99. -99. 8.01 0.30 -99. -99. NA 12.8039 0.444771 0.00487818 53.1749 18.8772 37.8964 8.64121 0.299032 2.80386 10.7873 7.98348 12.90 0.00 0.23 13.03 0.12 0.03 12.97 0.17 0.01
014125.38-011323.2 "HerS V14 J252122.35 -11322.06" HerS-050 25.356207 -1.222793 68.3820 11.4465 45.6400 10.8950 34.1377 11.6439 1 -99. -99. -99. -99. -99. -99. -99. -99. 25.355783 -1.223117 0.9370 -23.445 -99. -99. -99. -99. 8.38 0.11 -99. -99. NA 12.0791 0.308649 0.58085 29.3321 5.96473 23.313 8.93249 7.1746 2.07906 11.0786 8.99956 12.40 0.00 2.21 12.61 0.04 2.78 12.62 0.19 3.48
015938.08+002639.2 "HerS V14 J295431.48 +02638.28" HerS-051 29.908745 0.443966 62.8525 10.5355 61.2292 10.4403 49.0057 11.4812 1 -99. -99. -99. -99. -99. -99. -99. -99. 29.908701 0.444223 1.6036 -26.338 -99. -99. -99. -99. 8.85 0.08 44.92 2.00 CSC 12.5687 0.216989 0.329747 31.4981 3.93558 24.7513 9.40889 1.66581 2.56873 11.555 8.98629 12.80 0.10 0.73 12.91 0.15 6.75 12.97 0.15 10.06
013732.24-003452.0 "HerS V14 J242301.09 -03453.36" HerS-052 24.383635 -0.581489 63.7111 10.7445 38.4636 10.8906 46.3418 12.4612 1 -99. -99. -99. -99. -99. -99. -99. -99. 24.384345 -0.581137 1.8024 -27.258 -99. -99. -99. -99. 9.56 0.07 -99. -99. NA 12.6957 0.263361 3.91606 37.5167 5.91414 28.6813 9.2228 0.395067 2.69571 11.3689 8.67322 12.90 0.00 3.40 13.07 0.04 3.94 12.97 0.15 4.21
010315.69+003524.1 "HerS V14 J154856.98 +03526.39" HerS-053 15.815827 0.590665 59.8092 10.1118 50.3645 10.3740 37.3808 10.8798 1 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 15.815387 0.590045 2.0700 -25.447 -1.00 -1.00 -99. -99. NA 12.8411 0.266456 0.26974 43.3973 7.37937 32.2551 9.12406 0.249537 2.84106 11.2702 8.42913 12.90 0.20 0.63 13.14 0.03 1.79 13.12 0.15 2.07
010033.99-010912.2 "HerS V14 J150831.18 -10911.34" HerS-054 15.141995 -1.153149 68.6738 11.7022 28.9615 11.1012 39.3554 12.4326 1 -99. -99. -99. -99. -99. -99. -99. -99. 15.141643 -1.153408 2.0865 -26.201 -99. -99. -99. -99. 8.90 0.24 -99. -99. NA 12.9348 0.330214 5.53738 49.4775 11.095 35.859 8.96781 0.25211 2.93477 11.1139 8.17917 13.20 0.00 4.13 13.14 0.03 3.70 13.12 0.15 3.57
005946.66+000255.0 "HerS V14 J145642.23 +00255.62" HerS-055 14.945064 0.048783 61.1456 10.4309 32.7281 10.3849 25.3133 10.9382 1 -99. -99. -99. -99. -99. -99. -99. -99. 14.944420 0.048628 0.6819 -24.037 -99. -99. -99. -99. 8.74 0.07 -99. -99. NA 11.7763 0.410785 0.743572 29.45 8.70992 23.3668 8.56041 19.6394 1.77631 10.7065 8.93023 12.10 0.00 1.00 12.31 0.03 1.64 12.41 0.22 1.77
013814.53+000003.5 "HerS V14 J243340.41 +00003.08" HerS-056 24.561224 0.000856 65.4191 11.1924 56.9574 10.9675 30.0027 11.5323 1 -99. -99. -99. -99. -99. -99. -99. -99. 24.560575 0.000982 2.1538 -26.907 -99. -99. -99. -99. 9.66 0.08 -99. -99. NA 12.9633 0.312425 0.0620466 49.5955 10.7252 35.859 9.00119 0.239436 2.96334 11.1473 8.18398 13.10 0.00 0.15 13.22 0.06 0.75 13.27 0.14 2.49
014641.18+010815.8 "HerS V14 J264017.36 +10814.21" HerS-057 26.671488 1.137279 63.3691 10.8687 42.3381 10.7111 20.8150 11.6741 1 -99. -99. -99. -99. -99. -99. -99. -99. 26.671594 1.137748 0.9795 -26.386 -99. -99. -99. -99. 9.21 0.09 -99. -99. NA 12.1979 0.433919 0.00043688 35.9112 11.6347 27.6438 8.65993 0.883165 2.19792 10.8061 8.60813 12.40 0.00 0.32 12.61 0.05 0.57 12.62 0.20 0.77
021737.13+002439.4 "HerS V14 J342417.80 +02440.70" HerS-058 34.404945 0.411305 57.7267 10.2308 26.4938 10.2597 0.0000 10.8615 1 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 34.404744 0.410960 0.8129 -23.137 -1.00 -1.00 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.70 0.00 0.02 12.39 0.07 0.08 12.41 0.22 0.40
014822.69-002712.7 "HerS V14 J270540.07 -02713.81" HerS-060 27.094465 -0.453837 56.6760 10.1021 53.1343 10.1127 24.6763 11.0833 1 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 27.094580 -0.453534 2.3498 -25.505 -1.00 -1.00 -99. -99. NA 12.9893 0.331711 0.331606 51.4939 11.5913 36.9486 8.98169 0.219571 2.98933 11.1278 8.13849 13.10 0.10 0.63 13.22 0.08 0.76 13.12 0.14 1.72
013346.06-000303.1 "HerS V14 J232631.32 -00301.81" HerS-062 23.442032 -0.050503 55.0110 10.1740 59.9138 10.3009 29.4074 11.1346 1 -99. -99. -99. -99. -99. -99. -99. -99. 23.441934 -0.050877 1.5178 -25.325 -99. -99. -99. -99. 8.67 0.12 -99. -99. NA 12.4801 0.287119 0.552859 32.3871 5.53187 25.3279 9.25051 0.871529 2.4801 11.3966 8.91654 12.80 0.00 1.10 12.86 0.06 3.67 12.97 0.17 6.73
015034.53-000200.6 "HerS V14 J273837.40 -00200.15" HerS-063 27.643723 -0.033374 61.4118 11.3889 41.5489 11.1988 15.3635 11.8792 1 -99. -99. -99. -99. -99. -99. -99. -99. 27.643903 -0.033521 1.7394 -26.209 -99. -99. -99. -99. 8.33 0.85 -99. -99. NA 12.8457 0.540395 0.155153 55.9363 24.6968 39.4093 8.59367 0.335732 2.84566 10.7398 7.89413 12.90 0.00 0.21 13.03 0.04 0.20 12.97 0.17 0.29
010407.00+011412.9 "HerS V14 J160147.02 +11413.46" HerS-065 16.029728 1.237072 61.4814 11.5993 19.8718 11.4044 0.0000 11.9430 1 -99. -99. -99. -99. -99. -99. -99. -99. 16.029198 1.236930 0.3119 -22.324 -99. -99. -99. -99. 7.58 0.52 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 13.10 0.00 0.00 11.76 0.04 0.28 11.70 0.27 3.32
021639.21-005922.2 "HerS V14 J340948.53 -05924.67" HerS-066 34.163480 -0.990186 62.4266 11.8243 44.3540 10.9711 35.8100 12.7567 1 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 34.163391 -0.989505 2.2120 -24.207 -1.00 -1.00 -99. -99. NA 12.953 0.333174 0.613907 50.5005 11.6141 36.4417 8.96429 0.232851 2.95304 11.1104 8.15738 13.20 0.10 0.69 13.22 0.08 0.89 13.12 0.14 1.26
014033.96+000229.2 "HerS V14 J250830.80 +00229.07" HerS-067 25.141890 0.041409 57.2880 10.9197 53.3592 11.0023 18.0898 11.6905 1 -99. -99. -99. -99. -99. -99. -99. -99. 25.141532 0.041466 1.9123 -25.834 -99. -99. -99. -99. 8.52 0.16 -99. -99. NA 12.7722 0.389423 1.07274 43.8101 11.2164 32.5535 9.01393 0.344687 2.77215 11.1601 8.38791 13.10 0.20 1.08 13.11 0.04 1.40 13.12 0.15 2.07
020522.45-005447.3 "HerS V14 J312034.91 -05448.65" HerS-070 31.343030 -0.913514 59.5197 11.3876 63.2182 11.3049 22.8541 12.9266 1 -99. -99. -99. -99. -99. -99. -99. -99. 31.343582 -0.913153 1.3430 -25.088 -99. -99. -99. -99. 8.63 0.04 -99. -99. NA 12.383 0.335477 1.47044 30.348 5.99352 23.9662 9.25124 3.7964 2.38296 11.3974 9.01441 12.80 0.00 3.80 12.86 0.06 3.76 12.97 0.17 5.28
012700.69-004559.2 "HerS V14 J214511.67 -04600.38" HerS-072 21.753242 -0.766771 51.9876 10.0116 63.3951 10.1212 35.4684 10.8517 1 -99. -99. -99. -99. -99. -99. -99. -99. 21.752885 -0.766448 4.0816 -28.952 21.752881 -0.766441 4.1050 -29.510 9.85 0.05 -99. -99. NA 13.5402 0.269628 0.600011 71.927 12.8939 47.929 9.08927 0.12925 3.54024 11.2354 7.69515 13.70 0.10 0.75 13.55 0.03 1.45 13.59 0.10 1.20
020304.10+001942.5 "HerS V14 J304603.09 +01942.46" HerS-073 30.767525 0.328460 56.4023 10.8864 44.1713 11.2183 23.8736 11.9743 1 -99. -99. -99. -99. -99. -99. -99. -99. 30.767119 0.328486 1.4857 -25.638 -99. -99. -99. -99. 8.78 0.08 -99. -99. NA 12.5147 0.404735 0.00153557 39.7762 11.0244 30.033 8.87534 0.436844 2.5147 11.0215 8.50677 12.80 0.10 0.42 12.80 0.06 0.47 12.80 0.17 2.04
021652.47-002335.3 "HerS V14 J341309.61 -02335.00" HerS-074 34.219337 -0.393055 55.1014 10.8290 16.6172 10.3719 0.0000 10.7550 1 -99. -99. -99. -99. -99. -99. -99. -99. 34.218635 -0.393165 0.3045 -22.624 -99. -99. -99. -99. 7.40 0.08 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 13.40 0.40 0.01 11.71 0.05 0.42 11.43 0.27 2.07
012837.49+011252.1 "HerS V14 J220923.87 +11250.03" HerS-075 22.156631 1.213897 54.7376 10.8755 58.2869 11.2047 40.7028 12.8589 1 -99. -99. -99. -99. -99. -99. -99. -99. 22.156222 1.214489 2.3783 -26.583 22.156217 1.214490 2.3741 -26.975 8.79 0.60 -99. -99. NA 12.9465 0.27903 0.00185389 43.1292 7.21925 32.1069 9.28253 0.265647 2.9465 11.4287 8.48216 13.20 0.10 0.32 13.22 0.06 2.96 13.27 0.14 4.37
005921.37+004108.8 "HerS V14 J145021.52 +04110.18" HerS-078 14.839312 0.686162 50.5847 10.2425 35.3535 10.4110 11.5557 10.9990 0 -99. -99. -99. -99. -99. -99. -99. -99. 14.839043 0.685779 0.4223 -22.893 -99. -99. -99. -99. 8.26 0.28 -99. -99. NA 11.1821 0.574229 0.30424 23.6612 9.31799 19.3463 8.33148 1.45025 1.18209 10.4776 9.29552 11.40 0.00 0.25 11.94 0.07 1.33 11.95 0.25 1.62
012528.84-000555.9 "HerS V14 J212212.69 -00555.26" HerS-080 21.370192 -0.098683 50.1248 10.2666 74.3182 10.3810 99.4087 11.0072 0 -99. -99. -99. -99. -99. -99. -99. -99. 21.370187 -0.098884 1.0759 -27.429 -99. -99. -99. -99. 9.48 0.04 -99. -99. NA 12.1426 0.137723 2.44071 16.6891 1.07752 14.1123 10.1567 0.0913159 2.14256 12.3028 10.1603 12.80 0.20 68.51 12.72 0.08 69.17 12.80 0.19 69.04
011948.51+004355.9 "HerS V14 J195707.94 +04356.54" HerS-082 19.952206 0.732372 49.1418 10.1975 40.0903 10.1252 29.4919 11.1642 0 -99. -99. -99. -99. -99. -99. -99. -99. 19.952162 0.732218 1.7668 -26.971 19.952175 0.732219 1.7541 -27.126 10.23 0.07 45.15 0.49 3XMM 12.5806 0.342128 0.189072 39.0809 8.50514 29.6209 9.02021 0.336529 2.58061 11.1663 8.58573 12.80 0.00 0.27 12.86 0.06 0.74 12.97 0.17 1.31
015213.36-004302.9 "HerS V14 J280318.86 -04304.71" HerS-083 28.055240 -0.717974 48.3654 10.0486 34.2952 10.0764 20.7701 10.6128 0 -99. -99. -99. -99. -99. -99. -99. -99. 28.055706 -0.717481 1.0246 -24.793 -99. -99. -99. -99. 9.27 0.08 -99. -99. NA 12.0567 0.440965 0.0448764 32.5142 9.79915 25.4447 8.72465 0.796088 2.05669 10.8708 8.8141 12.30 0.00 0.49 12.52 0.04 0.91 12.62 0.20 1.81
013402.83+003944.0 "HerS V14 J233043.73 +03941.60" HerS-084 23.512148 0.661555 54.2161 11.3933 83.0642 11.3538 65.0882 12.4465 0 -99. -99. -99. -99. -99. -99. -99. -99. 23.511798 0.662249 2.5717 -27.048 23.511817 0.662250 2.5686 -27.562 9.11 0.37 -99. -99. NA 13.0767 0.200141 0.116672 37.4068 4.10526 28.6153 9.71452 0.483531 3.07671 11.8606 8.78394 13.20 0.10 0.77 13.39 0.04 13.29 13.38 0.12 12.57
021734.63-002641.9 "HerS V14 J342340.83 -02641.80" HerS-085 34.394676 -0.444945 54.8546 11.5814 44.2815 10.8375 24.5384 12.8079 0 -99. -99. -99. -99. -99. -99. -99. -99. 34.394295 -0.444984 1.5571 -26.708 -99. -99. -99. -99. 9.08 0.07 -99. -99. NA 12.5411 0.410996 0.00101273 39.8455 11.1325 30.1022 8.91061 0.428182 2.54107 11.0567 8.51567 12.90 0.20 0.47 12.86 0.06 0.31 12.80 0.17 2.15
020215.07-001557.6 "HerS V14 J303344.78 -01558.44" HerS-088 30.562439 -0.266235 48.3862 10.4379 25.8693 10.7316 16.1480 11.8224 0 -99. -99. -99. -99. -99. -99. -99. -99. 30.562793 -0.266014 0.6764 -23.391 -99. -99. -99. -99. 8.71 0.18 -99. -99. NA 11.794 0.713435 0.122496 34.8547 20.1962 26.9525 8.24264 1.26697 1.79401 10.3888 8.59476 12.00 0.00 0.12 12.20 0.04 0.34 12.19 0.24 0.15
013610.97+000451.2 "HerS V14 J240243.45 +00450.47" HerS-089 24.045403 0.080686 46.2497 10.0994 27.0890 9.9542 14.2385 10.5557 0 -99. -99. -99. -99. -99. -99. -99. -99. 24.045740 0.080893 1.5652 -25.223 -99. -99. -99. -99. 9.13 0.12 -99. -99. NA 12.6806 0.698372 0.0195447 57.7451 35.2001 40.4202 8.34002 0.367602 2.68059 10.4862 7.80556 12.80 0.00 0.07 12.72 0.04 0.21 12.80 0.19 0.27
021916.41-012100.0 "HerS V14 J344907.99 -12058.20" HerS-090 34.818886 -1.349500 50.6896 11.0914 37.1583 11.2773 27.3900 12.2972 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 34.818401 -1.350010 2.0090 -25.126 -1.00 -1.00 -99. -99. NA 12.7677 0.416665 0.220476 47.3811 13.4526 34.6416 8.87268 0.281098 2.76773 11.0188 8.25108 12.90 0.00 0.52 13.03 0.04 0.46 12.97 0.15 0.54
014527.24+004010.5 "HerS V14 J262149.65 +04010.77" HerS-094 26.363792 0.669660 46.7405 10.3858 26.2225 10.3085 7.1437 11.0066 0 -99. -99. -99. -99. -99. -99. -99. -99. 26.363520 0.669588 1.7254 -25.684 -99. -99. -99. -99. 8.92 0.21 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.90 0.00 0.06 12.80 0.08 0.52 12.80 0.17 0.34
010915.97-003204.6 "HerS V14 J171901.56 -03204.60" HerS-095 17.317100 -0.534612 51.4101 11.4658 43.4661 11.2801 18.0665 12.6422 0 -99. -99. -99. -99. -99. -99. -99. -99. 17.316575 -0.534616 1.7720 -26.138 -99. -99. -99. -99. 9.06 0.09 -99. -99. NA 12.661 0.482245 0.213615 44.1383 14.5796 32.7038 8.86691 0.378776 2.661 11.013 8.35203 12.90 0.10 0.31 12.91 0.06 0.26 12.97 0.17 0.47
021417.64-010524.8 "HerS V14 J333423.92 -10526.05" HerS-096 33.573310 -1.090569 50.1362 11.2333 31.7078 11.5271 36.7752 11.6087 0 -99. -99. -99. -99. -99. -99. -99. -99. 33.573506 -1.090239 1.1779 -23.607 -99. -99. -99. -99. 8.08 0.28 -99. -99. NA 12.1238 0.316744 2.14962 27.0868 4.88954 21.757 9.18715 14.3114 2.12379 11.3333 9.20949 12.40 0.00 3.42 12.61 0.04 3.77 12.62 0.19 2.99
020337.23+004446.5 "HerS V14 J305418.95 +04446.21" HerS-098 30.905264 0.746169 46.0832 10.3632 46.8116 9.9738 46.2951 11.0381 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 30.905132 0.746268 2.2580 -25.392 -1.00 -1.00 -99. -99. NA 12.7997 0.243519 0.823535 36.717 5.03478 28.1578 9.4345 0.323751 2.79972 11.5806 8.78091 12.90 0.10 1.11 13.14 0.03 5.31 13.12 0.15 6.13
013041.66+004000.3 "HerS V14 J224024.92 +04003.32" HerS-099 22.673588 0.667588 45.0895 10.1493 20.1238 10.0502 0.1894 10.6469 0 -99. -99. -99. -99. -99. -99. -99. -99. 22.673622 0.666767 0.6556 -25.032 -99. -99. -99. -99. 8.88 0.05 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.25 0.00 0.01 12.16 0.11 0.08 12.19 0.24 1.12
020837.95-003422.2 "HerS V14 J320928.14 -03420.19" HerS-100 32.157818 -0.572275 46.9562 10.5833 28.2713 10.2134 23.9254 11.1945 0 -99. -99. -99. -99. -99. -99. -99. -99. 32.158165 -0.572852 2.2572 -26.138 32.158154 -0.572842 2.2700 -26.712 9.64 0.09 -99. -99. NA 12.9023 0.473068 0.61496 57.688 20.2203 40.4202 8.66899 0.233895 2.90226 10.8151 7.91285 12.90 0.00 0.62 13.03 0.04 0.57 12.97 0.15 0.73
020258.94-002807.5 "HerS V14 J304444.21 -02806.32" HerS-101 30.745613 -0.468423 49.9967 11.2876 30.5921 10.9202 5.3344 12.8460 0 -99. -99. -99. -99. -99. -99. -99. -99. 30.745611 -0.468759 0.3393 -22.176 -99. -99. -99. -99. 9.83 0.28 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 11.30 0.00 0.00 11.79 0.04 0.61 11.70 0.27 0.48
021044.98-003555.2 "HerS V14 J324114.97 -03553.55" HerS-103 32.687492 -0.598208 54.4922 12.3984 10.2773 11.2612 11.9756 13.1530 0 -99. -99. -99. -99. -99. -99. -99. -99. 32.687417 -0.598690 1.7858 -25.529 -99. -99. -99. -99. 9.35 0.18 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 13.60 0.00 0.00 12.91 0.07 0.00 12.97 0.17 0.03
015636.96+000530.1 "HerS V14 J290916.82 +00530.82" HerS-105 29.154673 0.091893 49.4693 11.3284 43.1398 11.0565 25.4407 11.8528 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 29.154020 0.091696 2.6130 -25.826 -1.00 -1.00 -99. -99. NA 13.0427 0.409043 0.000750654 57.1838 16.3587 40.1419 8.86925 0.21456 3.04266 11.0154 7.97272 13.20 0.10 0.11 13.22 0.08 0.09 13.12 0.14 0.25
011845.50+000330.3 "HerS V14 J194121.13 +00328.44" HerS-108 19.689203 0.057900 43.9970 10.1629 23.8746 10.2992 14.1624 11.2967 0 -99. -99. -99. -99. -99. -99. -99. -99. 19.689604 0.058419 0.7520 -22.877 -99. -99. -99. -99. 7.98 0.11 -99. -99. NA 11.8808 0.787874 0.0759472 37.3518 24.3769 28.5495 8.2125 0.956121 1.88077 10.3586 8.47786 12.00 0.20 0.07 12.25 0.04 0.22 12.19 0.22 0.36
013825.53-000534.5 "HerS V14 J243621.12 -00533.90" HerS-112 24.605867 -0.092749 43.2820 10.0921 30.1988 10.1117 13.0987 11.3647 0 -99. -99. -99. -99. -99. -99. -99. -99. 24.606397 -0.092943 1.3411 -26.458 24.606412 -0.092931 1.3410 -26.816 9.21 0.06 -99. -99. NA 12.3604 0.650234 0.0326422 42.7288 20.7196 31.8859 8.55577 0.487604 2.36043 10.7019 8.34146 12.40 0.00 0.04 12.61 0.04 0.04 12.62 0.19 0.38
011342.93+004829.7 "HerS V14 J182543.49 +04830.70" HerS-113 18.428747 0.808528 48.2997 11.2725 24.9622 10.9938 8.5673 12.3027 0 -99. -99. -99. -99. -99. -99. -99. -99. 18.428908 0.808271 0.7015 -23.356 -99. -99. -99. -99. 8.49 0.08 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.10 0.00 0.00 12.20 0.04 0.04 12.19 0.24 0.34
020845.54+002236.0 "HerS V14 J321123.17 +02236.89" HerS-116 32.189770 0.376914 42.9547 10.1243 17.1136 10.1846 14.3496 11.3870 0 -99. -99. -99. -99. -99. -99. -99. -99. 32.189751 0.376684 1.8855 -28.502 -99. -99. -99. -99. 9.78 0.06 45.47 1.46 CSC 13.0833 1.17017 0.446108 89.3554 111.415 56.5716 7.98815 0.42801 3.08328 10.1343 7.051 13.40 0.00 0.42 12.72 0.08 1.93 12.80 0.19 1.64
013100.46+001723.8 "HerS V14 J224507.80 +01722.17" HerS-117 22.752167 0.289493 41.0491 9.6807 25.5974 9.7641 15.3017 10.6726 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 22.751923 0.289950 1.2150 -24.826 -1.00 -1.00 -99. -99. NA 12.2511 0.641746 0.0532645 41.7333 20.4461 31.2319 8.46816 0.488937 2.2511 10.6143 8.36319 12.30 0.00 0.05 12.52 0.04 0.11 12.62 0.20 0.42
010752.52+012336.9 "HerS V14 J165805.37 +12335.76" HerS-118 16.968157 1.393267 47.0279 11.2037 45.0097 10.8250 34.0401 12.0702 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 16.968851 1.393608 3.5250 -28.943 -1.00 -1.00 -99. -99. NA 13.3082 0.342056 0.0784393 65.1722 14.9042 44.422 8.98761 0.159501 3.30823 11.1337 7.8255 13.30 0.00 0.32 13.39 0.04 0.04 13.38 0.12 0.16
015839.20+004405.2 "HerS V14 J293947.12 +04404.52" HerS-119 29.663090 0.734589 42.4930 10.1340 36.0871 10.1777 39.7773 11.6515 0 -99. -99. -99. -99. -99. -99. -99. -99. 29.663363 0.734783 1.3341 -24.578 -99. -99. -99. -99. 9.11 0.14 -99. -99. NA 12.1835 0.289023 1.38276 26.0479 4.0452 21.0183 9.35526 19.9474 2.18353 11.5014 9.31786 12.40 0.00 5.15 12.68 0.03 5.18 12.80 0.19 5.52
010156.05+003011.0 "HerS V14 J152900.47 +03011.81" HerS-121 15.483463 0.503279 43.1774 10.3773 34.2233 10.4435 0.0000 11.0814 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 15.483560 0.503074 2.1600 -25.136 -1.00 -1.00 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.80 0.10 0.21 13.03 0.04 0.07 12.97 0.15 0.11
012642.91+000239.0 "HerS V14 J214045.08 +00240.92" HerS-127 21.679190 0.044700 43.3340 10.4962 42.5212 10.3754 22.4117 11.1852 0 -99. -99. -99. -99. -99. -99. -99. -99. 21.678814 0.044171 3.2248 -27.027 21.678799 0.044169 3.2221 -27.521 9.07 0.09 -99. -99. NA 13.2081 0.420671 0.115059 65.8774 19.3448 44.7299 8.83732 0.183196 3.20806 10.9835 7.77539 13.20 0.00 0.09 13.28 0.06 0.22 13.27 0.14 0.16
022113.00+010710.5 "HerS V14 J351814.97 +10709.74" HerS-129 35.304157 1.119371 45.3758 11.0232 20.1453 11.5561 5.6473 9.9667 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 35.304168 1.119607 0.8970 -23.795 -1.00 -1.00 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.60 0.00 0.02 12.31 0.03 0.17 12.41 0.22 0.30
013233.90+011607.2 "HerS V14 J230829.64 +11607.28" HerS-131 23.141567 1.268690 39.4933 9.6300 20.7017 9.5452 0.0000 10.7182 0 -99. -99. -99. -99. -99. -99. -99. -99. 23.141257 1.268680 1.7901 -26.582 -99. -99. -99. -99. 9.33 0.09 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 13.30 0.00 0.08 12.72 0.04 0.67 12.80 0.19 0.89
010459.79+004933.0 "HerS V14 J161458.45 +04932.48" HerS-133 16.249569 0.825690 46.0406 11.3621 11.2584 11.2205 0.0000 12.0891 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 16.249163 0.825852 2.3710 -26.936 -1.00 -1.00 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 14.30 0.10 0.14 12.99 0.04 2.98 12.97 0.17 3.18
010524.39-002527.1 "HerS V14 J162106.61 -02529.26" HerS-137 16.351837 -0.424794 40.3153 10.0944 52.3124 10.4088 32.3718 11.2068 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 16.351655 -0.424205 3.5290 -27.226 -1.00 -1.00 -99. -99. NA 13.2636 0.320545 0.247608 57.9457 11.5065 40.5134 9.16337 0.169124 3.26359 11.3095 8.04591 13.40 0.00 0.54 13.39 0.04 0.73 13.38 0.12 1.13
010352.46+003739.7 "HerS V14 J155805.38 +03738.94" HerS-141 15.968161 0.627483 46.8769 11.8117 6.7530 11.5730 14.1504 12.2267 0 -99. -99. -99. -99. -99. -99. -99. -99. 15.968605 0.627700 0.7032 -25.725 15.968632 0.627724 0.7038 -26.321 8.77 0.06 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 11.90 0.10 0.00 12.20 0.04 0.16 12.19 0.22 0.12
012331.05+011314.7 "HerS V14 J205247.23 +11312.42" HerS-145 20.879787 1.220116 43.3888 11.2070 29.1028 11.0465 7.2858 12.1711 0 -99. -99. -99. -99. -99. -99. -99. -99. 20.879397 1.220761 1.5549 -25.782 -99. -99. -99. -99. 8.90 0.06 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.60 0.10 0.08 12.72 0.04 0.03 12.80 0.19 0.38
021704.33+004710.3 "HerS V14 J341605.95 +04709.09" HerS-146 34.268320 0.785859 41.9483 10.8813 32.1171 11.3437 20.5255 11.9963 0 -99. -99. -99. -99. -99. -99. -99. -99. 34.268044 0.786199 1.6704 -25.672 -99. -99. -99. -99. 8.41 0.08 -99. -99. NA 12.497 0.530655 0.033279 41.9506 15.0165 31.3761 8.78513 0.388624 2.49695 10.9313 8.4343 12.60 0.00 0.16 12.80 0.08 0.25 12.80 0.19 0.32
020853.33+010150.1 "HerS V14 J321318.94 +10152.13" HerS-147 32.221928 1.031148 41.3244 10.7259 15.8402 10.5581 13.2702 11.2856 0 -99. -99. -99. -99. -99. -99. -99. -99. 32.222240 1.030606 0.8755 -23.554 -99. -99. -99. -99. 8.19 0.17 -99. -99. NA 12.2053 1.25273 0.394701 50.5739 61.299 36.4417 7.98016 0.875134 2.20534 10.1263 7.92095 12.50 0.00 0.37 12.28 0.04 0.43 12.19 0.22 1.04
010636.55+001713.4 "HerS V14 J163908.25 +01714.54" HerS-150 16.652292 0.287372 38.7698 10.3027 16.9590 10.0991 19.1097 10.8289 0 -99. -99. -99. -99. -99. -99. -99. -99. 16.652320 0.287066 0.9114 -25.458 -99. -99. -99. -99. 9.02 0.05 -99. -99. NA 11.8273 0.617834 1.30772 30.66 12.5706 24.1879 8.58685 0.968071 1.82734 10.733 8.90564 12.10 0.00 0.92 12.28 0.03 1.07 12.41 0.22 1.59
022031.18-010458.2 "HerS V14 J350747.89 -10455.85" HerS-152 35.129970 -1.082179 39.2756 10.5389 35.2467 10.0142 28.2210 11.6487 0 -99. -99. -99. -99. -99. -99. -99. -99. 35.129947 -1.082855 1.6374 -25.716 -99. -99. -99. -99. 8.80 0.22 -99. -99. NA 12.3884 0.384832 0.177459 33.6949 7.71895 26.2179 9.10061 0.470333 2.38839 11.2467 8.85836 12.80 0.20 1.32 12.80 0.08 1.45 12.80 0.19 1.95
015347.73-003617.9 "HerS V14 J282654.41 -03619.13" HerS-154 28.448446 -0.605314 40.0270 10.8211 28.3810 10.8506 2.1978 11.5229 0 -99. -99. -99. -99. -99. -99. -99. -99. 28.448916 -0.604982 0.4379 -22.125 -99. -99. -99. -99. 7.82 0.25 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 11.30 0.00 0.03 11.86 0.03 0.80 11.70 0.25 0.52
020648.75-003345.9 "HerS V14 J314212.32 -03344.31" HerS-155 31.703423 -0.562309 39.0280 10.5696 27.4835 10.4332 22.7938 10.9982 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 31.703148 -0.562754 1.5806 -24.213 -1.00 -1.00 -99. -99. NA 12.3727 0.473074 0.351202 37.6917 11.4787 28.7474 8.85488 0.401691 2.37272 11.001 8.62829 12.60 0.00 0.77 12.68 0.04 0.58 12.80 0.19 1.38
014012.81+002857.9 "HerS V14 J250312.17 +02857.70" HerS-156 25.053380 0.482693 37.9019 10.2805 34.1380 10.2338 21.4758 10.8759 0 -99. -99. -99. -99. -99. -99. -99. -99. 25.053396 0.482766 2.8059 -26.023 25.053385 0.482781 2.7280 -26.465 8.83 1.46 -99. -99. NA 12.9601 0.464402 0.00108495 56.8174 17.9672 39.9575 8.81246 0.216868 2.96014 10.9586 7.99845 13.10 0.10 0.12 13.11 0.03 0.05 13.12 0.15 0.26
014324.81+003611.3 "HerS V14 J255113.71 +03610.20" HerS-158 25.853807 0.602834 41.0038 11.1697 16.5553 10.7759 2.9281 11.8200 0 -99. -99. -99. -99. -99. -99. -99. -99. 25.853383 0.603149 1.0770 -24.550 -99. -99. -99. -99. 8.85 0.06 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 13.40 0.30 0.06 12.39 0.07 0.37 12.41 0.22 0.51
014940.12+001718.0 "HerS V14 J272503.59 +01718.20" HerS-162 27.417665 0.288390 37.0078 10.1305 23.4264 10.0513 22.8110 11.2416 0 -99. -99. -99. -99. -99. -99. -99. -99. 27.417199 0.288335 1.4665 -26.535 -99. -99. -99. -99. 9.11 0.09 -99. -99. NA 12.2619 0.492719 0.716822 35.4604 10.9723 27.3274 8.84432 0.456211 2.26193 10.9905 8.72852 12.40 0.00 0.74 12.61 0.04 0.85 12.62 0.19 1.05
010649.04-003404.3 "HerS V14 J164215.85 -03404.87" HerS-166 16.704403 -0.568019 37.4200 10.2891 36.8381 10.4599 24.0196 11.0684 0 -99. -99. -99. -99. -99. -99. -99. -99. 16.704366 -0.567864 2.7180 -26.075 16.704368 -0.567856 2.6988 -26.134 9.54 0.11 -99. -99. NA 12.9283 0.425112 2.60287e-06 52.0774 14.2924 37.2905 8.94223 0.221924 2.92828 11.0884 8.16007 13.10 0.10 0.23 13.14 0.03 0.24 13.12 0.15 0.28
011105.56-003856.3 "HerS V14 J174623.74 -03854.47" HerS-167 17.773260 -0.648463 40.5813 11.1932 44.2988 10.9445 47.9925 11.9205 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 17.773190 -0.648989 2.8613 -26.941 -1.00 -1.00 -99. -99. NA 13.0109 0.26888 0.77615 41.7431 6.27331 31.3039 9.46882 0.243733 3.01085 11.6149 8.6041 13.10 0.00 0.76 13.28 0.06 4.02 13.27 0.14 4.10
015322.68-001911.7 "HerS V14 J282043.00 -01912.07" HerS-168 28.345278 -0.320019 40.6842 11.2603 28.1331 10.8372 0.6179 12.0357 0 -99. -99. -99. -99. -99. -99. -99. -99. 28.344525 -0.319921 0.8792 -24.058 -99. -99. -99. -99. 9.13 0.09 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.10 0.20 0.13 12.31 0.03 0.27 12.41 0.22 0.50
020310.10+011327.8 "HerS V14 J304733.53 +11328.59" HerS-169 30.792646 1.224608 39.7556 11.0605 26.8930 10.9481 29.5041 12.7896 0 -99. -99. -99. -99. -99. -99. -99. -99. 30.792108 1.224415 1.6742 -25.656 -99. -99. -99. -99. 9.22 0.14 -99. -99. NA 12.4093 0.432482 1.0666 35.0359 8.95651 27.0769 9.05057 0.456149 2.40935 11.1967 8.78736 12.60 0.00 1.30 12.72 0.04 1.31 12.80 0.19 1.53
010954.37+003813.0 "HerS V14 J172834.90 +03810.37" HerS-170 17.476360 0.636213 35.8226 9.9766 26.9521 10.1761 7.0830 10.5272 0 -99. -99. -99. -99. -99. -99. -99. -99. 17.476554 0.636957 1.9803 -27.022 -99. -99. -99. -99. 9.73 0.07 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.70 0.10 0.06 12.80 0.06 0.05 12.80 0.17 0.11
005828.93+001346.8 "HerS V14 J143715.25 +01346.68" HerS-172 14.620902 0.229632 36.9996 10.3501 16.9687 10.4222 2.4174 10.9685 0 -99. -99. -99. -99. -99. -99. -99. -99. 14.620568 0.229686 1.2408 -24.609 -99. -99. -99. -99. 8.65 0.07 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.70 0.00 0.03 12.46 0.07 0.27 12.41 0.20 0.85
013150.85-002701.8 "HerS V14 J225744.46 -02700.70" HerS-173 22.962349 -0.450194 37.2838 10.5680 22.9094 10.2853 25.0655 11.2164 0 -99. -99. -99. -99. -99. -99. -99. -99. 22.961889 -0.450505 1.4038 -25.230 -99. -99. -99. -99. 8.74 0.09 -99. -99. NA 12.1981 0.455941 1.12584 32.3883 8.88373 25.3279 8.94832 0.551584 2.1981 11.0944 8.89634 12.40 0.00 1.19 12.61 0.05 1.38 12.62 0.20 1.25
014028.40-004555.9 "HerS V14 J250707.13 -04555.87" HerS-174 25.118647 -0.765521 38.8610 11.0163 19.0503 10.4237 4.1770 11.4730 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 25.118351 -0.765537 2.7310 -24.772 -1.00 -1.00 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 13.80 0.00 0.01 13.03 0.04 0.99 12.97 0.15 1.25
011301.77-010009.1 "HerS V14 J181527.02 -10007.32" HerS-175 18.257505 -1.002034 39.9573 11.3297 14.6584 10.9960 0.0000 11.7590 0 -99. -99. -99. -99. -99. -99. -99. -99. 18.257385 -1.002535 0.9283 -23.743 -99. -99. -99. -99. 8.41 0.17 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.90 0.00 0.00 12.28 0.03 0.33 12.41 0.22 1.02
010214.60-002917.4 "HerS V14 J153338.98 -02917.13" HerS-177 15.560829 -0.488091 37.8106 10.7764 24.9408 10.3131 1.3097 10.9002 0 -99. -99. -99. -99. -99. -99. -99. -99. 15.560859 -0.488178 1.8745 -25.498 -99. -99. -99. -99. 8.58 0.11 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.80 0.00 0.01 12.80 0.08 0.29 12.80 0.19 0.12
013656.31-004623.7 "HerS V14 J241404.90 -04623.62" HerS-182 24.234695 -0.773228 35.6712 10.3002 12.3388 10.4088 23.3425 11.0068 0 -99. -99. -99. -99. -99. -99. -99. -99. 24.234637 -0.773274 1.7162 -27.168 24.234640 -0.773291 1.7150 -27.540 9.52 0.11 -99. -99. NA 12.4056 0.518257 4.09211 36.4669 10.934 27.9639 8.97462 0.454189 2.40558 11.1207 8.71516 12.60 0.00 2.25 12.65 0.04 2.33 12.62 0.19 2.42
013833.32-004432.5 "HerS V14 J243819.59 -04432.56" HerS-183 24.638775 -0.742378 38.7680 11.2120 39.9535 11.2327 13.3404 12.0195 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 24.638853 -0.742362 2.7950 -28.131 -1.00 -1.00 -99. -99. NA 12.991 0.574159 0.940963 54.3644 19.8816 38.601 8.93451 0.286767 2.99102 11.0806 8.08962 13.20 0.00 0.85 13.14 0.03 0.77 13.12 0.15 0.77
021700.51+004719.8 "HerS V14 J341508.45 +04718.56" HerS-184 34.252346 0.788490 37.0338 10.7308 46.6539 10.9003 36.2791 11.6516 0 -99. -99. -99. -99. -99. -99. -99. -99. 34.252127 0.788855 2.3174 -26.430 34.252136 0.788837 2.3050 -26.627 9.31 0.05 -99. -99. NA 12.7559 0.321797 0.000741806 37.1039 6.7206 28.4183 9.37636 0.347739 2.75593 11.5225 8.76656 12.90 0.10 0.09 13.11 0.04 3.62 13.12 0.15 4.93
020830.93-000834.1 "HerS V14 J320744.11 -00835.57" HerS-185 32.128920 -0.143213 37.8773 11.0038 36.5749 11.2371 15.5572 12.2800 0 -99. -99. -99. -99. -99. -99. -99. -99. 32.128884 -0.142808 1.3519 -24.051 -99. -99. -99. -99. 8.30 0.38 -99. -99. NA 12.1971 0.567252 0.247169 32.105 11.0319 25.1535 8.95522 0.77916 2.19707 11.1013 8.90427 12.40 0.00 0.64 12.61 0.04 0.81 12.62 0.19 1.01
013109.99+010612.8 "HerS V14 J224730.20 +10613.92" HerS-186 22.791723 1.103866 36.5217 10.6935 36.2546 10.5477 9.0400 11.8626 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 22.791655 1.103568 1.0470 -24.197 -1.00 -1.00 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.20 0.00 1.02 12.46 0.07 1.59 12.41 0.20 1.54
020327.40-001625.9 "HerS V14 J305150.07 -01627.42" HerS-188 30.863907 -0.274283 33.8086 9.9599 15.7285 9.9748 11.2877 10.5728 0 -99. -99. -99. -99. -99. -99. -99. -99. 30.864200 -0.273888 1.0214 -23.999 -99. -99. -99. -99. 8.80 0.14 -99. -99. NA 12.2336 1.36103 0.163408 52.263 67.1001 37.3765 7.97835 0.76239 2.23359 10.1245 7.8909 12.20 0.00 0.18 12.28 0.03 0.20 12.19 0.22 0.74
014018.87-001924.4 "HerS V14 J250441.19 -01922.33" HerS-190 25.078108 -0.322868 34.3889 10.2472 13.0705 10.1067 1.7869 11.0267 0 -99. -99. -99. -99. -99. -99. -99. -99. 25.078643 -0.323456 1.0002 -23.632 -99. -99. -99. -99. 8.71 0.26 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.70 0.00 0.00 12.28 0.04 0.33 12.19 0.22 0.65
014457.78-004230.4 "HerS V14 J261425.67 -04230.13" HerS-191 26.240465 -0.708369 33.7813 10.1130 16.3185 10.3727 14.8245 10.6212 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 26.240787 -0.708469 3.4623 -27.339 -1.00 -1.00 -99. -99. NA 13.3745 0.971851 0.434013 109.212 98.0427 66.3129 8.10811 0.264426 3.37451 10.2542 6.87973 13.30 0.50 0.48 13.11 0.04 1.57 13.12 0.15 1.63
012126.36-005857.0 "HerS V14 J202137.28 -05858.95" HerS-192 20.360355 -0.983040 36.1934 10.9528 29.6512 11.2151 17.2391 12.7035 0 -99. -99. -99. -99. -99. -99. -99. -99. 20.359852 -0.982512 0.5779 -22.517 -99. -99. -99. -99. 8.26 0.24 -99. -99. NA 11.2744 0.622025 0.00032162 22.1009 8.37838 18.1802 8.60594 3.0793 1.27439 10.7521 9.47768 11.60 0.00 0.40 12.00 0.05 1.62 11.95 0.25 0.94
015351.64+010513.6 "HerS V14 J282755.53 +10513.84" HerS-193 28.465424 1.087179 37.0194 11.2278 18.3928 11.3458 17.8265 12.6798 0 -99. -99. -99. -99. -99. -99. -99. -99. 28.465193 1.087138 1.3896 -24.709 -99. -99. -99. -99. 8.77 0.25 -99. -99. NA 12.2991 0.817611 0.531521 42.2323 24.7132 31.5935 8.52606 0.543802 2.29912 10.6722 8.37306 12.30 0.00 0.55 12.56 0.04 0.52 12.62 0.20 0.42
020907.93-005324.0 "HerS V14 J321657.50 -05323.89" HerS-195 32.282640 -0.889970 33.0358 10.0702 20.8927 10.3634 31.0390 11.1396 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 32.283068 -0.890027 3.1420 -25.621 -1.00 -1.00 -99. -99. NA 13.0022 0.386002 2.35343 51.7622 11.7902 37.1192 9.07685 0.197039 3.0022 11.223 8.22078 13.20 0.10 1.90 13.14 0.03 1.68 13.12 0.15 1.77
013710.38-002229.5 "HerS V14 J241736.17 -02230.52" HerS-199 24.293380 -0.375145 33.0525 10.2411 42.0799 10.1606 18.0767 11.3716 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 24.293266 -0.374869 3.1880 -25.655 -1.00 -1.00 -99. -99. NA 13.0718 0.477014 0.846111 54.7319 16.0676 38.7792 9.04538 0.234284 3.07185 11.1915 8.11965 13.10 0.00 0.77 13.22 0.06 0.93 13.12 0.14 1.63
010627.27+002043.5 "HerS V14 J163650.13 +02045.49" HerS-200 16.613926 0.345969 32.5207 10.0953 9.8298 10.1219 19.8419 10.8275 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 16.613630 0.345429 3.1424 -26.950 -1.00 -1.00 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 13.20 0.10 0.08 13.14 0.03 0.01 13.12 0.15 0.00
013654.33-003415.4 "HerS V14 J241335.52 -03416.75" HerS-202 24.226532 -0.571319 35.1590 11.0046 19.2703 11.2893 18.6985 12.2753 0 -99. -99. -99. -99. -99. -99. -99. -99. 24.226396 -0.570965 2.7317 -27.094 24.226394 -0.570967 2.7243 -27.610 9.38 0.05 -99. -99. NA 12.983 0.760003 0.505633 68.4921 39.1162 46.0891 8.48549 0.279012 2.98296 10.6316 7.64866 13.20 0.00 0.48 13.03 0.04 0.57 12.97 0.17 0.70
011307.50-002309.4 "HerS V14 J181650.03 -02308.51" HerS-203 18.280563 -0.385697 31.9420 10.0284 12.2380 9.9204 0.0000 10.6131 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 18.281256 -0.385966 0.4544 -21.846 -1.00 -1.00 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.40 0.00 0.00 11.71 0.04 0.06 11.70 0.27 0.65
012812.77+003745.5 "HerS V14 J220312.64 +03747.10" HerS-204 22.053510 0.629749 32.3429 10.2054 8.1147 10.4607 5.2103 10.9882 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 22.053242 0.629309 1.8320 -26.303 -1.00 -1.00 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 13.70 0.00 0.00 12.72 0.04 0.01 12.80 0.19 0.23
012109.92-002909.3 "HerS V14 J201730.25 -02909.23" HerS-207 20.291735 -0.485898 30.3056 9.7731 21.7256 9.6639 5.6544 10.4606 0 -99. -99. -99. -99. -99. -99. -99. -99. 20.291366 -0.485921 1.7226 -25.570 -99. -99. -99. -99. 8.99 0.12 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.60 0.00 0.02 12.61 0.04 0.02 12.62 0.19 0.10
013159.12+002311.7 "HerS V14 J225946.53 +02311.88" HerS-208 22.996258 0.386632 30.9985 10.0064 11.5568 10.1354 16.2709 10.7195 0 -99. -99. -99. -99. -99. -99. -99. -99. 22.996352 0.386585 0.7783 -24.470 -99. -99. -99. -99. 8.85 0.07 -99. -99. NA 11.5238 0.779489 1.71592 25.6795 11.9237 20.7777 8.60597 2.04952 1.52381 10.7521 9.22829 12.00 0.10 0.94 12.05 0.05 0.96 11.95 0.24 1.35
013601.76+003521.2 "HerS V14 J240026.52 +03522.21" HerS-209 24.007366 0.589502 32.3647 10.4841 20.4136 10.6881 11.5900 12.3526 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 24.007348 0.589243 0.7978 -22.560 -1.00 -1.00 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 11.90 0.10 0.00 12.16 0.11 0.12 12.19 0.24 0.14
012845.98+003842.8 "HerS V14 J221130.97 +03840.36" HerS-210 22.191935 0.644544 32.0671 10.4802 20.2809 10.1286 25.5656 10.8390 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 22.191611 0.645248 2.7584 -25.778 -1.00 -1.00 -99. -99. NA 12.8502 0.456904 1.4036 50.2797 14.1787 36.2742 8.938 0.226925 2.85016 11.0841 8.23397 12.90 0.00 1.19 13.03 0.04 1.05 12.97 0.17 1.01
011032.18-010320.4 "HerS V14 J173802.88 -10318.32" HerS-215 17.634132 -1.055089 30.9080 10.2031 22.2123 10.2365 7.5655 11.2249 0 -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. -99. 17.634084 -1.055692 1.3140 -25.511 -1.00 -1.00 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.20 0.00 0.00 12.46 0.07 0.03 12.41 0.20 0.34
021433.09-010916.2 "HerS V14 J333816.22 -10915.39" HerS-216 33.637840 -1.154276 33.4654 11.0504 34.8310 11.0624 12.5924 13.2051 0 -99. -99. -99. -99. -99. -99. -99. -99. 33.637877 -1.154528 1.7007 -25.531 -99. -99. -99. -99. 8.73 0.19 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.60 0.00 0.56 12.72 0.04 0.51 12.80 0.19 0.92
090910.09+012135.6 "HATLAS J090910.0+012135" HATLAS-SDP-001 137.292050 1.359895 166.8853 6.7061 214.9087 7.9604 277.5093 9.3875 1 -99. -99. -99. 26.4662 -99. -99. -99. 24.1044 137.292057 1.359909 1.0255 -26.920 137.292033 1.359889 1.0245 -26.956 9.33 0.06 -99. -99. NA 12.5717 0.0352582 50.1139 17.5697 0.284427 14.7774 10.4721 0.059212 2.57166 12.6182 10.0466 12.80 0.00 438.53 13.34 0.06 832.67 13.27 0.14 910.85
090158.88+002313.8 "HATLAS J090158.8+002313" HATLAS-SDP-003 135.495160 0.387075 87.2752 6.8180 40.0038 8.1412 6.7052 9.4355 1 -99. -99. 223.2844 26.4662 -99. -99. 209.2625 24.1044 135.495352 0.387185 0.1962 -22.408 -99. -99. -99. -99. 8.38 0.03 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 11.60 0.20 1.04 11.57 0.07 1.47 11.43 0.27 18.38
090924.01+000211.0 "HATLAS J090923.9+000210" HATLAS-SDP-004 137.349810 0.036340 84.5177 6.6371 88.6945 7.9726 59.3352 9.3499 1 -99. -99. -99. 26.4662 -99. -99. -99. 24.1044 137.350043 0.036401 1.8663 -28.839 137.350044 0.036404 1.8780 -29.198 10.02 0.09 -99. -99. NA 12.8821 0.125057 0.00185912 36.2795 2.59608 27.8996 9.48663 0.622236 2.88215 11.6328 8.75061 13.10 0.20 1.64 13.28 0.06 22.22 13.27 0.14 15.97
090411.87+014524.9 "HATLAS J090411.8+014524" HATLAS-SDP-005 136.049460 1.756906 87.5910 6.9936 64.9353 7.9903 28.6031 9.1557 1 -99. -99. -99. 26.4662 -99. -99. -99. 24.1044 136.049478 1.756940 1.1325 -25.740 -99. -99. -99. -99. 8.49 0.17 -99. -99. NA 12.4523 0.205859 0.280118 36.1709 5.21764 27.8354 8.93251 0.936711 2.45234 11.0786 8.62629 12.90 0.20 3.74 12.86 0.13 3.11 12.97 0.17 4.81
090917.07+000823.6 "HATLAS J090917.1+000824" HATLAS-SDP-006 137.321610 0.140145 81.8867 6.7657 65.0850 7.9881 34.2371 9.5399 1 -99. -99. -99. 26.4662 -99. -99. 141.7763 24.1044 137.321128 0.139890 1.2737 -24.132 -99. -99. -99. -99. 8.71 0.12 -99. -99. NA 12.9171 0.138646 6.67077 49.2755 5.53769 37.8964 8.65735 0.178056 2.91705 10.8035 7.88643 12.90 0.10 9.77 13.03 0.12 6.60 12.97 0.15 3.78
085643.80+012119.8 "HATLAS J085643.9+012119" HATLAS-SDP-008 134.182970 1.355301 69.4282 6.8075 51.8169 8.1877 9.8949 9.4637 1 -99. -99. -99. 26.4662 -99. -99. -99. 24.1044 134.182540 1.355526 1.0149 -24.719 -99. -99. -99. -99. 8.56 0.09 -99. -99. NA 12.2126 0.301514 3.36648 32.6745 6.53196 25.5622 8.86871 1.54731 2.21257 11.0148 8.80227 12.40 0.00 3.90 12.65 0.03 2.95 12.62 0.19 6.40
091226.97+002324.3 "HATLAS J091226.8+002326" HATLAS-SDP-009 138.111850 0.390564 62.9679 6.6841 52.5245 7.9693 47.6955 9.5546 1 -99. -99. -99. 26.4662 -99. -99. -99. 24.1044 138.112377 0.390094 2.0657 -26.543 -99. -99. -99. -99. 9.04 0.17 -99. -99. NA 12.8466 0.176182 1.92018 40.4214 4.17832 30.4508 9.26695 0.218847 2.8466 11.4131 8.56648 13.10 0.20 2.22 13.14 0.08 6.81 13.12 0.14 7.29
090517.24+013551.4 "HATLAS J090517.2+013554" HATLAS-SDP-010 136.322070 1.598396 63.2147 6.7510 78.4928 8.0768 51.4439 9.4595 1 -99. -99. -99. 26.4662 -99. -99. -99. 24.1044 136.321864 1.597632 1.7652 -25.411 -99. -99. -99. -99. 8.53 0.16 -99. -99. NA 12.6989 0.148604 0.30588 31.6419 2.53384 24.8656 9.55613 5.85445 2.69885 11.7023 9.0034 12.80 0.00 0.32 13.14 0.03 23.57 13.12 0.15 21.00
090940.18+014703.4 "HATLAS J090940.1+014704" HATLAS-SDP-011 137.417290 1.784707 62.2171 6.8117 53.0889 7.9571 30.8782 9.3405 1 -99. -99. -99. 26.4662 -99. -99. -99. 24.1044 -99. -99. -99. -99. 137.417428 1.784289 0.7570 -23.498 -1.00 -1.00 -99. -99. NA 11.7891 0.219899 0.000515126 24.2022 3.17702 19.706 8.98488 0.442368 1.7891 11.131 9.3419 12.20 0.00 6.46 12.46 0.07 9.76 12.41 0.20 6.64
090221.35+003421.0 "HATLAS J090221.3+003421" HATLAS-SDP-012 135.588860 0.572524 61.2749 6.8096 38.9813 8.0325 22.0357 9.2309 1 -99. -99. -99. 27.0050 -99. -99. -99. 24.1044 135.588964 0.572523 0.3261 -22.606 -99. -99. -99. -99. 8.50 0.04 -99. -99. NA 11.0203 0.314653 0.0789818 22.6968 4.96662 18.6465 8.22292 0.443825 1.02034 10.369 9.34871 11.20 0.00 0.10 11.83 0.03 3.58 11.70 0.27 0.27
090530.19+001612.6 "HATLAS J090530.1+001609" HATLAS-SDP-013 136.375660 0.269441 59.2776 6.7751 74.3507 8.0402 51.1390 9.5493 1 -99. -99. -99. 26.4662 -99. -99. -99. 24.1044 -99. -99. -99. -99. 136.375806 0.270194 2.2509 -26.062 -1.00 -1.00 -99. -99. NA 12.9349 0.155279 0.150202 37.7362 3.22007 28.8137 9.51503 0.291295 2.9349 11.6612 8.72626 13.10 0.00 0.43 13.28 0.06 16.77 13.27 0.14 20.84
090420.88+013038.0 "HATLAS J090420.8+013038" HATLAS-SDP-014 136.086900 1.510781 58.2737 6.8242 20.9679 8.2055 -3.1647 9.5817 1 -99. -99. -99. 26.4662 -99. -99. -99. 24.1044 136.087026 1.510569 0.7919 -26.606 -99. -99. -99. -99. 9.19 0.03 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 13.10 0.00 0.05 12.39 0.08 1.20 12.41 0.22 2.43
090533.63+012419.4 "HATLAS J090533.6+012420" HATLAS-SDP-015 136.390160 1.405673 53.0870 6.8138 47.8888 8.0048 35.0442 9.5232 1 -99. -99. -99. 26.4662 -99. -99. -99. 24.1044 136.390148 1.405413 1.7820 -25.389 -99. -99. -99. -99. 9.78 0.16 -99. -99. NA 12.6237 0.2236 0.205177 37.2874 4.95607 28.4838 9.15964 0.286381 2.6237 11.3058 8.68207 12.90 0.10 0.72 12.91 0.12 2.21 12.97 0.17 2.73
090142.67+004142.5 "HATLAS J090142.6+004141" HATLAS-SDP-016 135.427680 0.694887 50.6851 6.7531 54.4486 8.0081 33.5563 9.2455 1 -99. -99. -99. 26.4662 -99. -99. -99. 24.1044 135.427793 0.695152 2.2878 -25.445 135.427783 0.695154 2.2950 -25.953 7.93 0.90 -99. -99. NA 12.8823 0.217163 0.0857417 43.1034 5.54573 32.1069 9.20918 0.195565 2.8823 11.3553 8.47301 13.10 0.00 0.13 13.14 0.08 4.26 13.12 0.15 5.16
090825.06+014227.7 "HATLAS J090824.9+014226" HATLAS-SDP-018 137.104030 1.707319 47.0450 6.8797 33.4330 7.9793 8.7548 9.3885 1 -99. -99. -99. 26.4662 -99. -99. -99. 24.1044 137.104453 1.707706 1.0024 -25.347 137.104468 1.707693 1.0004 -25.936 8.76 0.07 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.20 0.00 0.22 12.46 0.06 0.69 12.41 0.20 1.86
090112.04+011549.5 "HATLAS J090111.9+011549" HATLAS-SDP-019 135.299870 1.263790 41.4610 6.7437 19.9687 7.8794 -0.7998 9.5974 1 -99. -99. -99. 26.4662 -99. -99. -99. 24.1044 135.300205 1.263766 0.7804 -26.020 135.300205 1.263769 0.7820 -26.601 8.87 0.07 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 12.40 0.00 0.01 12.20 0.04 0.04 12.19 0.24 0.72
091101.96+005054.9 "HATLAS J091101.9+005054" HATLAS-SDP-023 137.758290 0.848600 34.7664 6.6705 6.4000 7.9449 12.0333 9.3447 1 -99. -99. -99. 26.4662 -99. -99. -99. 24.1044 -99. -99. -99. -99. 137.758185 0.848606 0.6116 -23.599 -1.00 -1.00 -99. -99. NA -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 -1.0 11.60 0.10 0.04 11.94 0.06 0.41 11.95 0.25 0.16
090305.91+014850.7 "HATLAS J090305.9+014850" HATLAS-SDP-024 135.774890 1.813971 35.1941 6.8117 29.4462 7.9327 13.1358 9.2434 1 -99. -99. -99. 26.4662 -99. -99. -99. 24.1044 135.774659 1.814105 0.4438 -23.286 -99. -99. -99. -99. 9.05 0.08 -99. -99. NA 10.9958 0.457997 0.116626 20.4475 5.63796 16.9667 8.44502 1.1686 0.99575 10.5911 9.5954 11.20 0.10 0.40 11.83 0.04 3.07 11.70 0.27 1.47

